Internal motions in OB-associations with Gaia DR2

We study the motions inside 28 OB-associations with the use of Gaia DR2 proper motions. The average velocity dispersion calculated for 28 OB-associations including more than 20 stars with Gaia DR2 proper motion is sigma_v =4.5 km s-1. The median virial and stellar masses of OB-associations are M_vir=8.9 x 10^5 and M_st=8.1 x 10^3 Ms, respectively. The median star-formation efficiency in parent giant molecular clouds appears to be epsilon=1.2 per cent. Gaia DR2 proper motions confirm the expansion in the Per OB1, Car OB1 and Sgr OB1 associations found earlier with Gaia DR1 data. We also detect the expansion in Gem OB1, Ori OB1 and Sco OB1 associations which became possible for the first time now when analyzed with Gaia DR2 proper motions. The analysis of the distribution of OB-stars in the Per OB1 association shows the presence of a shell-like structure with the radius of 40 pc. Probably, the expansion of the Per OB1 association started with the velocity greater than the present-day expansion velocity equal to 5.0 +\- 1.7 km s-1.

==> table1.dat <==
name                    Ass.      sp    cL    mv     r       alpha                delta           Gmag      l            b        par    e_par        mul    e_mul       mub    e_mub     Vr    evr  n_vis  RUWE
HILTNER         652    SGR OB5    B1     9  10.56   2.42  265.8316191015800  -28.6757560770800   10.254  359.95913    0.56443    0.5010  0.0513     -3.342   0.088     -1.657   0.098                  9   1.018
HDE          316585    SGR OB5    B1     8  10.88   2.42  268.2026418745839  -29.8336601672181   10.820    0.03627   -1.80486    0.1744  0.1146     -0.594   0.236     -0.424   0.259   -28.0  30.0    8   0.803
HD           163338    SGR OB5    B0.5  10   8.51   2.42  269.2197506146670  -30.2866457149143    8.406    0.08876   -2.79349    0.6717  0.0860     -4.063   0.103     -1.961   0.113                 11   0.835
HDE          316311    SGR OB5    B1     6  10.24   2.42  266.8797659660124  -28.9613280383482    9.856    0.19425   -0.36810    0.3737  0.0554     -1.811   0.073     -0.368   0.081                 10   0.785
HDE          316569    SGR OB5    B3     8   9.37   2.42  268.6299831137334  -29.7857213132583    9.258    0.26547   -2.10035    0.2666  0.0702     -3.011   0.098     -0.545   0.109                 11   0.773
HDE          316204    SGR OB5    B2    10   9.29   2.42  266.3366943694706  -28.4229057689698    9.179    0.40679    0.31868    0.8349  0.0472     -0.157   0.081     -2.264   0.089                 10   0.945
HDE          316409    SGR OB5    B1    14  10.56   2.42  267.8721123679597  -28.9256909607828   10.415    0.67127   -1.09466    0.3534  0.0593     -1.508   0.100     -1.618   0.112                 10   0.981
HDE          316729    SGR OB5    B1     8   9.94   2.42  269.3557214819126  -29.5744303747623    9.815    0.76524   -2.53949    0.4175  0.0791     -2.278   0.125     -0.120   0.141                  9   0.854
HDE          316406    SGR OB5    B2    12  10.51   2.42  267.9332674303542  -28.7804379438815   10.447    0.82354   -1.06660    0.2828  0.0557     -2.039   0.082     -1.335   0.093                 11   0.904
HDE          316393    SGR OB5    B3     9  10.71   2.42  267.5724357136307  -28.4893367995812   10.621    0.91174   -0.64557    0.3856  0.0554     -1.833   0.083     -0.422   0.093                 11   0.895
HD           164032    SGR OB5    B1     6   7.48   2.42  270.1162788123186  -29.8243719446751    7.378    0.87671   -3.23701    0.5332  0.0799      0.879   0.105     -0.909   0.115    17.0  30.0    9   0.807
HDE          316274    SGR OB5    B2     8  10.41   2.42  267.0764129333466  -27.7535347210329   10.147    1.31761    0.10813    0.5426  0.0582     -0.310   0.084     -0.252   0.094                 10   1.077
HILTNER         675    SGR OB5    B1     7  11.07   2.42  267.9835685460700  -28.1378057481000   10.789    1.39895   -0.77688    0.4508  0.0619     -1.225   0.114     -0.958   0.127                  9   0.710
HD           161291    SGR OB5    B1     4   8.88   2.42  266.4603227283767  -27.2165749725402    8.592    1.49348    0.85385    0.3991  0.0554     -2.194   0.083     -0.970   0.092                 11   1.238
HDE          316496    SGR OB5    M3     2   9.35   2.42  268.0030318031522  -28.0223747938889    6.989    1.50701   -0.73281    0.5281  0.1392     -1.011   0.157     -0.929   0.179                  9   0.774
HD           161789    SGR OB5    O9.5  12   9.21   2.42  267.2601248478412  -32.8897788746716    9.050  356.99536   -2.67351    0.7613  0.0478     -4.504   0.075     -1.314   0.084                 11   0.669
HD           162168    SGR OB5    B0     8   8.42   2.42  267.7634310227393  -32.9895069924991    8.200  357.12586   -3.08749    0.7013  0.0595     -1.325   0.096      0.028   0.108                 11   1.026
CD        -29 13809    SGR OB5    O9.   14   9.74   2.42  264.5150202954007  -29.1111510959467    9.229  358.97890    1.31121    0.3989  0.0579     -0.911   0.072     -0.547   0.080                 10   1.199
HD           163667    SGR OB5    B0.5  10   8.71   2.42  269.6762449204263  -31.8027567653910    8.604  358.96683   -3.88760    0.5968  0.0588      1.235   0.104     -1.004   0.119    15.0  22.5   10   0.883
HILTNER         655    SGR OB5    B0.5   6  10.75   2.42  266.2841488661400  -29.9459323139000   10.243  359.08351   -0.43674    0.4408  0.0555     -2.652   0.076     -0.449   0.085                 11   0.901
HDE          316341    SGR OB5    B0.5  14   9.74   2.42  267.1480532500935  -29.9579976780123    9.608  359.46147   -1.08297    0.5223  0.0671     -0.073   0.094     -1.543   0.106                  9   0.810
HDE          316332    SGR OB5    B3     2   9.47   2.42  266.8483517552704  -29.6388908397076    8.787  359.60034   -0.69543    0.1718  0.0756     -2.260   0.118     -0.935   0.130     4.0   3.0   10   1.698
HILTNER         662    SGR OB5    B1     7  10.87   2.42  266.9667460820000  -29.5265627123200   10.523  359.74975   -0.72543    0.4071  0.0675     -2.000   0.089     -0.558   0.099                  9   1.102
HD           163065    SGR OB5    B1     4   8.63   2.42  268.8880956072707  -30.5523180199373    8.486  359.71511   -2.67921    0.5335  0.0787      2.700   0.146     -0.677   0.160   -40.0  30.0    8   0.749
HDE          316232    SGR OB5    O9.   12  10.27   2.42  266.4320391954773  -29.2216778023084   10.051  359.76860   -0.16890    0.3785  0.0658     -0.491   0.082     -0.426   0.092                 10   1.203
HILTNER         661    SGR OB5    B0    10  11.06   2.42  266.8800152537100  -29.4152827458600   10.798  359.80594   -0.60325    0.3654  0.0550     -1.949   0.073     -0.668   0.082                 11   0.985
HDE          316325    SGR OB5    B1    12  10.60   2.42  267.0695215465230  -29.3444979290630   10.380  359.95189   -0.70802    0.4476  0.0488     -2.104   0.064     -0.642   0.072                 11   0.849
HDE          316589    SGR OB5    B2    10  10.57   2.42  268.0781023146303  -30.0418224528293   10.480  359.80203   -1.81772    0.6897  0.0493     -1.241   0.082     -0.014   0.093                 10   0.822
HDE          316326    SGR OB5    B1     8  10.08   2.42  267.0067735505300  -29.3292085009764    9.853  359.93673   -0.65329    0.3781  0.0480     -2.068   0.066     -0.813   0.075   -34.0   6.0   11   0.807
HDE          316587    SGR OB5    B1    14  10.58   2.42  268.0579085562088  -29.9312820891225   10.404  359.88834   -1.74643    0.5531  0.0642     -1.512   0.084     -1.666   0.093                 10   0.981
HD           162978    SGR OB1    O8.    8   6.18   1.26  268.7251797888513  -24.8870956703254    6.105    4.53669    0.30121    0.9071  0.0882     -1.538   0.124     -1.716   0.141   -12.1   2.1    9   0.947
HD           163777    SGR OB1    B1     8   9.29   1.26  269.7577630185966  -25.1895631037554    9.144    4.74455   -0.65979    0.6340  0.0625     -1.541   0.084     -0.571   0.098                 10   0.986
HD           162717    SGR OB1    B2    10   9.35   1.26  268.3582060660107  -24.2654250781391    9.174    4.90390    0.90372    0.5899  0.0490     -0.746   0.077     -1.851   0.085                 11   1.008
HD           164741    SGR OB1    B1    10   9.05   1.26  270.9336724893728  -25.3125216871725    8.900    5.16400   -1.64486    0.6976  0.0690     -1.124   0.127     -0.012   0.142   -17.0  30.0    8   0.788
HDE          315057    SGR OB1    B1    14  11.04   1.26  271.4220790397879  -25.3261577579934   10.930    5.36832   -2.03653    0.6986  0.0995     -2.141   0.186     -2.620   0.234                  8   0.843
HD           163428    SGR OB1    K5     6   6.65   1.26  269.2810808355280  -23.9392452327002    5.479    5.61052    0.34088    1.1090  0.1201     -2.046   0.179     -1.084   0.200   -12.0   3.8   10   0.954
HD           165655    SGR OB1    B0.5  12   7.34   1.26  272.0300049607995  -25.3494415572460    8.022    5.61524   -2.52802    0.5936  0.0583      0.063   0.109     -1.584   0.123                 10   0.914
HD           164146    SGR OB1    B0.5  14   8.17   1.26  270.2180828928306  -24.2093372792956    8.119    5.80306   -0.53532   10.3481  1.1633      7.663   1.579      3.703   1.744                 10  23.186
HDE          315031    SGR OB1    B2    12   8.31   1.26  271.1167727285600  -24.3618853180720    8.217    6.07419   -1.32324    0.6904  0.0701     -1.228   0.107     -2.349   0.118    55.0   7.5   10   0.971
WALKER           60B   SGR OB1    B1    14   9.66   1.26  271.0999811626900  -24.3574278551400    9.598    6.07058   -1.30772    0.8412  0.0563     -1.261   0.095     -1.889   0.106                  9   0.962
WALKER           61    SGR OB1    B2    14  10.29   1.26  271.1012260123500  -24.3498685964400   10.224    6.07772   -1.30500    0.7291  0.1597     -0.932   0.286     -1.267   0.349                  6   0.820
WALKER           66    SGR OB1    B2    14  10.17   1.26                                                                                                                                                       
WALKER           70    SGR OB1    B2    14  10.49   1.26                                                                                                                                                       
HD           165016    SGR OB1    B0    14   7.53   1.26  271.2424580141330  -24.6808134340079    7.265    5.85206   -1.57915    0.8546  0.0706     -2.712   0.101     -2.155   0.112     3.0  30.0   11   1.010
HD           164794    SGR OB1    O4.   14   5.97   1.26  270.9685230708765  -24.3607331649787    5.873    6.00891   -1.20500    0.8505  0.0952     -1.320   0.143     -0.835   0.158    10.7   2.5   11   0.875
CD        -24 13830    SGR OB1    B2    14   9.76   1.26  271.0947591916988  -24.3693687202253    9.697    6.05783   -1.30944    0.8833  0.0507     -1.028   0.081     -2.119   0.089                  9   0.947
HDE          315032    SGR OB1    B2    14   9.19   1.26  271.0626116395296  -24.3910321907713    9.122    6.02458   -1.29454    0.9838  0.0779     -1.120   0.103     -2.174   0.112   -35.0   7.5   10   0.858
HDE          315033    SGR OB1    B2    14   8.91   1.26  271.0967840089507  -24.4379769641946    8.840    5.99892   -1.34469    0.6098  0.0524     -1.368   0.085     -2.383   0.096    -2.0   7.5   10   0.934
HD           164906    SGR OB1    B1    12   7.46   1.26  271.1076388480080  -24.3856582651942    7.326    6.04939   -1.32765    0.8095  0.0547      0.536   0.094     -1.873   0.105     8.4   7.5    8   1.037
HD           164816    SGR OB1    O9.5  11   7.08   1.26  270.9868441500571  -24.3125331192754    7.026    6.05911   -1.19588    0.8442  0.0704     -0.599   0.101     -2.261   0.110                 10   0.907
CD        -24 13837    SGR OB1    B1    14   9.40   1.26  271.1374605274786  -24.3868006133068    9.325    6.06170   -1.35188    0.8581  0.0463     -0.816   0.085     -2.253   0.094   -22.0   7.5    9   0.941
CD        -24 13840    SGR OB1    B2    14   9.80   1.26  271.1424556306476  -24.3668075491635    9.741    6.08137   -1.34611   -0.6675  0.7429     -0.484   1.407    -15.200   1.467                 10  19.609
CD        -24 13829    SGR OB1    B1.5  14   9.09   1.26  271.0886412466260  -24.3550295481680    9.000    6.06759   -1.29755    1.0004  0.0977     -1.149   0.148     -2.282   0.165   -35.0   7.5   10   1.547
HDE          315021    SGR OB1    B2    12   8.60   1.26  271.1499752981077  -24.3311200680398    8.517    6.11584   -1.33453    0.7738  0.0731     -1.068   0.124     -2.447   0.139   -14.0   3.8    9   0.893
CD        -24 13844    SGR OB1    B2    14  10.78   1.26  271.1662711182415  -24.3790705763655   10.742    6.08130   -1.37097    0.7677  0.0445     -1.090   0.079     -2.246   0.085                 10   0.935
HD           165052    SGR OB1    O6.5  14   6.87   1.26  271.2939609176834  -24.3985696208983    6.773    6.12124   -1.48192    0.7837  0.0460     -0.831   0.083     -2.456   0.092     3.0   7.5   10   0.819
HD           164865    SGR OB1    B8     4   7.62   1.26  271.0634001967749  -24.1833552107897    7.196    6.20594   -1.19328    0.7151  0.0524     -1.835   0.079     -0.473   0.088                 10   1.114
HD           164933    SGR OB1    B0.5  14   8.55   1.26  271.1376464685590  -24.1606315597234    8.496    6.25898   -1.24117    0.8101  0.0656     -1.383   0.105     -1.605   0.117                  9   0.905
HD           164947    SGR OB1    B2    12   8.88   1.26  271.1736455872082  -24.3496397102695    9.426    6.11026   -1.36240    0.9149  0.0484     -1.829   0.078      0.367   0.086                 10   0.840
HD           165246    SGR OB1    O8.   14   7.72   1.26  271.5194941688520  -24.1955265051537    7.665    6.39893   -1.56211    0.5011  0.1131      0.291   0.188     -3.059   0.244                  8   0.880
HD           164018    SGR OB1    B0.5  10   9.18   1.26  270.0204471740133  -23.1269240437678    8.931    6.65281    0.15911    0.7409  0.0572     -0.840   0.081     -1.380   0.091                 10   1.111
HD           164384    SGR OB1    B1.5  14   8.27   1.26  270.4388392020512  -23.1783442889131    8.238    6.79887   -0.20047    0.8636  0.0960     -1.600   0.114     -0.897   0.129                 10   0.882
HD           165132    SGR OB1    O9.5  14   8.10   1.26  271.3723487424670  -23.7155297356096    8.028    6.75223   -1.21035    0.6295  0.0985     -0.224   0.103     -1.972   0.116                 10   0.895
HD           165921    SGR OB1    O7.5  14   7.43   1.26  272.3237511162509  -23.9883978796124    7.198    6.93671   -2.10344    0.9082  0.0563      0.204   0.100     -2.709   0.110     3.0  30.0    9   0.812
HD           164492    SGR OB1    O7.5  10   7.63   1.26  270.5981364411618  -23.0308335839221    7.536    6.99951   -0.25498    0.6376  0.0873     -1.325   0.104     -1.242   0.116     0.6   3.5   10   0.855
HD           163800    SGR OB1    O7.    0   7.04   1.26  269.7385763354518  -22.5175469996055    6.882    7.05197    0.68780    0.8117  0.0800     -1.193   0.098     -0.722   0.111     4.3   3.4   10   0.962
HD           163892    SGR OB1    O9.   12   7.44   1.26  269.8596264639522  -22.4669072721008    7.381    7.15161    0.61607    0.6901  0.0635     -1.108   0.107     -0.585   0.121   -11.0   7.1   10   0.960
HD           164402AB  SGR OB1    B0     6   5.75   1.26  270.4765898894500  -22.7803011091300    5.683    7.16205   -0.03387    0.5984  0.2261     -1.154   0.213     -1.374   0.236   -33.0   4.0    9   0.968
HD           164704    SGR OB1    B1.5  10   8.27   1.26  270.8285255601398  -22.8843997089364    8.108    7.23149   -0.36738    0.8966  0.1031     -0.790   0.103     -1.047   0.115    -5.0   3.8   10   0.924
HD           164637    SGR OB1    B0.5  10   6.73   1.26  270.7571289049035  -22.7184939823826    6.667    7.34348   -0.22839    0.9689  0.0659     -0.011   0.121     -1.063   0.132    -7.0   3.8   11   0.999
CD        -23 13997    SGR OB1    B1    14   9.10   1.26  272.4431312139735  -23.6809684098303    9.077    7.25886   -2.05064    0.6045  0.0520     -0.090   0.076     -2.633   0.082    -8.0   6.0   11   0.868
HDE          314031    SGR OB1    B0.5  14   9.86   1.26  272.4651189133900  -23.6142633648553    9.790    7.32705   -2.03609    0.6545  0.0663      0.109   0.089     -2.334   0.099    -7.0  11.0   11   1.052
HD           164844    SGR OB1    B1    14   8.29   1.26  271.0121990241547  -22.5659558556828    8.228    7.59209   -0.35831    0.8231  0.0696     -0.927   0.119     -0.866   0.131    -9.0   3.8    8   0.966
HD           164359    SGR OB1    B0    12   7.53   1.26  270.4129735890907  -22.1316853801678    7.480    7.69674    0.33796    0.8537  0.0693     -0.940   0.103     -0.858   0.113   -14.0   3.8   10   0.944
HD           164883    SGR OB1    B0    14   7.21   1.26  271.0725975416415  -22.4944335421203    8.815    7.68179   -0.37179    0.8936  0.0685     -1.201   0.098     -0.849   0.109     6.0   7.5   10   0.924
HDE          313693    SGR OB1    B1    14   8.75   1.26  271.0464232949440  -22.4950024263004    8.730    7.66942   -0.35100    0.9723  0.1071     -0.647   0.106      0.151   0.117   -48.0   7.5    8   0.825
HD           164863    SGR OB1    B0    14   7.25   1.26  271.0526732521153  -22.5009053947630    7.196    7.66712   -0.35893    0.3451  0.1021      0.017   0.151     -1.284   0.168   -10.0   3.8   10   1.226
BD        -22  4540    SGR OB1    B2    14   9.20   1.26  271.0508798338125  -22.4568576524605    9.153    7.70468   -0.33584    0.4761  0.3920     -0.151   0.700      4.535   0.747   -16.0   3.8   10   8.150
HD           165812    SGR OB1    B1.5   8   7.96   1.26  272.1871517365577  -22.1606795687637    7.901    8.47604   -1.10909    0.8004  0.0568     -1.017   0.084     -1.191   0.094   -24.0   3.8   10   0.858
HD           165516    SGR OB1    B0.5   6   6.29   1.26  271.7973063083322  -21.4439351687674    6.179    8.92678   -0.44456    0.6263  0.0706     -1.020   0.099     -1.128   0.112    -8.5   3.8   11   0.890
HD           165784    SGR OB1    B9     4   6.52   1.26  272.1607751569289  -21.4495593826805    6.075    9.08624   -0.74298    0.5674  0.0600     -1.647   0.085     -0.119   0.091   -16.0   3.8   10   0.971
HD           166167    SGR OB1    B9     6   8.29   1.26  272.5588478128739  -21.3271695751048    8.369    9.37271   -1.00816    0.4643  0.0852     -0.851   0.116     -0.567   0.131                  8   0.804
HD           166443    SGR OB1    B1    14   8.72   1.26  272.8512989873790  -20.7125012129966    8.540   10.04294   -0.95108    0.6673  0.0637     -0.770   0.085     -1.140   0.094    -3.0   3.8   10   0.784
HD           166937A   SGR OB1    B8     2   3.86   1.26  273.4408760594100  -21.0588373317700    3.641   10.00327   -1.60054    0.6893  0.7063     -0.107   0.778      5.744   0.827    -2.7   1.8    8   1.046
HD           165285    SGR OB1    B0.5  14   8.93   1.26  271.4951551769274  -19.9538496659215    8.727   10.08980    0.52891    0.6687  0.0461     -1.898   0.080     -0.112   0.088   -11.0   3.8   11   1.017
HD           164438    SGR OB1    O9.   10   7.48   1.26  270.4678361337533  -19.1061341088856    7.347   10.35287    1.78863    0.8075  0.0690      1.946   0.089      0.993   0.099   -24.0   7.4    8   1.020
HD           166546    SGR OB1    O9.5   9   7.25   1.26  272.9879109087492  -20.4233729615972    7.171   10.35799   -0.92417    0.6127  0.0994     -0.734   0.223     -2.221   0.255     2.2   1.6    8   0.892
HD           166922    SGR OB1    B2    10   9.20   1.26  273.3965681736341  -19.2917650391242    9.096   11.53540   -0.71859    0.5672  0.0507     -1.466   0.074     -0.552   0.079                  9   0.985
HD           167815    SGR OB1    B0.5  14   7.60   1.26                                                                                                                                 -7.5   1.8              
HD           167088    SGR OB1    B0    14   8.54   1.26  273.6431595598789  -19.0563415493942    8.474   11.85356   -0.81058    0.6719  0.0561     -1.694   0.092     -1.653   0.102   -10.0   3.8   10   0.992
HD           166568    SGR OB1    B2    14   9.24   1.26  273.0166718382653  -18.7265140834099    9.163   11.85906   -0.13227    0.4718  0.0743     -1.380   0.089      0.843   0.098   -19.0   3.8   10   0.924
HD           166524    SGR OB1    B0    14   9.94   1.26  272.9449702516430  -18.3812043865394    9.702   12.12913    0.09338    0.4625  0.0468     -1.605   0.092     -0.538   0.101                  9   0.906
HD           167375    SGR OB1    B1    12   8.24   1.26  273.9384638616318  -18.9533555354344    8.206   12.07725   -1.00689    0.6460  0.0536     -2.187   0.087     -1.705   0.097                 11   0.924
HD           167356    SGR OB1    B9     6   6.08   1.26  273.8781857142486  -18.6615706463065    5.949   12.30666   -0.81773    0.5123  0.1097     -0.912   0.123     -1.453   0.141     2.0   3.8   10   0.951
HD           167479    SGR OB1    B1    14   8.14   1.26  274.0500420613180  -18.7989333360654    8.067   12.26335   -1.02624    0.5312  0.0759     -1.332   0.134     -0.363   0.155   -10.6   1.8    9   0.993
HD           167264    SGR OB7    O9.7   4   5.38   1.39  273.8037754371503  -20.7282742487731    5.263   10.45574   -1.74077    1.1605  0.1345      0.498   0.231     -1.626   0.248    -6.3   1.8   11   0.871
BD        -20  5043    SGR OB7    O6.    0   9.52   1.39  273.5134429852454  -20.3020436583542    9.163   10.70068   -1.29844    0.6339  0.0526     -1.371   0.079     -1.899   0.090    28.0   7.5   10   1.084
HD           167263    SGR OB7    O9.5   9   5.98   1.39  273.8040388249444  -20.3879693559446    5.883   10.75519   -1.57889    0.4805  0.2482     -0.831   0.427     -2.847   0.462    -6.1   3.1   10   3.290
HDE          312973    SGR OB7    B0    12   8.84   1.39  273.9016441592052  -20.3678222880912    8.697   10.81650   -1.64975    0.6172  0.0527     -1.891   0.081     -0.981   0.089                 11   0.993
HD           166787    SGR OB4    B0.5   7   8.22   1.92  273.2339712252601  -19.7452130976876    8.018   11.06393   -0.80133    0.4216  0.0669      0.567   0.109     -0.984   0.123    -8.0   3.8   10   0.846
HD           166628    SGR OB4    B3     2   7.17   1.92  273.0612514787328  -19.4328204073828    6.946   11.25989   -0.50864    0.5018  0.0688     -1.038   0.082     -0.703   0.091     6.0   1.8   10   1.100
HD           166569    SGR OB4    B1     8   8.88   1.92  272.9740583517333  -19.0570821042122    8.736   11.54982   -0.25586    0.4832  0.0474     -1.837   0.081     -1.050   0.090                 10   0.874
BD        -19  4907    SGR OB4    M2.5   6   9.40   1.92  273.4301081635683  -19.2420349909085    8.041   11.59422   -0.72258    0.4852  0.0527     -0.463   0.095     -0.439   0.101                 10   1.031
HD           166965    SGR OB4    B3     8   8.71   1.92  273.4640730107355  -18.9894718999695    8.623   11.83136   -0.62990    0.6191  0.0475     -1.203   0.073     -0.664   0.080   -13.0   7.5   11   0.987
HD           167224    SGR OB4    B3     8   8.07   1.92  273.7509413334565  -18.9436080560279    8.024   12.00129   -0.84632    0.3069  0.0560     -1.068   0.090     -1.196   0.099   -12.4   1.8   11   0.924
HD           167287    SGR OB4    B1     6   7.08   1.92  273.8198646129372  -18.9927504593333    7.020   11.98917   -0.92705    0.5074  0.0480     -1.528   0.080     -1.692   0.089     6.0   9.1   11   0.822
HD           167659    SGR OB4    O7.    8   7.39   1.92  274.2440180067078  -18.9681097643686    7.237   12.20169   -1.26813    0.6037  0.0793     -1.339   0.108     -1.864   0.120    15.5   2.3   10   0.837
HDE          313077    SGR OB4    B2    14   9.82   1.92  274.2959546557881  -19.0082232288774    9.709   12.18968   -1.33039    0.4125  0.0709     -1.207   0.091     -1.139   0.103                 10   0.925
HDE          313079    SGR OB4    B1.5  10   9.58   1.92  274.3528384341427  -19.0860144389075    9.350   12.14668   -1.41463    0.6641  0.0599     -1.783   0.082     -2.064   0.091                 10   0.909
HD           167336    SGR OB4    B0     8   8.71   1.92  273.8646275037356  -18.3570194894626    8.490   12.56830   -0.66128    0.5555  0.0658     -1.200   0.105     -0.640   0.111     1.0   3.8    9   1.009
HD           167611    SGR OB4    B1    10   9.45   1.92  274.2052371366102  -18.5503253239974    9.379   12.55201   -1.03743    0.3911  0.0532     -1.353   0.080     -0.646   0.088                  9   0.992
BD        -18  4892    SGR OB4    B2    10  10.02   1.92  274.5165785411471  -18.6198968068118    9.901   12.63072   -1.33024    0.5496  0.0466     -1.801   0.071     -1.051   0.078                 10   0.885
HD           167771    SGR OB4    O8.    0   6.52   1.92  274.3689887368124  -18.4634516789617    6.425   12.70220   -1.13289    0.5202  0.0498     -1.000   0.092     -1.552   0.098     9.1   7.5   10   0.890
HD           168021AB  SGR OB4    B0     6   6.82   1.92  274.6802428499300  -18.6196606848700    6.742   12.70433   -1.46677   -0.8194  0.7574     -4.377   1.562    -15.327   1.597     3.5   3.8    8  23.302
HD           166286    SGR OB6    B1     8   8.46   1.60  272.6398609868846  -16.7492907862247    8.144   13.41925    1.13434    0.6900  0.0669     -0.597   0.094     -0.456   0.108   -20.0  10.5    9   0.846
HD           166304    SGR OB6    B1    14   9.33   1.60  272.6787452848896  -16.7135167156479    9.244   13.46855    1.11897    0.7182  0.0511     -0.576   0.073     -0.166   0.082   -23.0   3.8   10   0.787
HD           166566    SGR OB6    B0.5  10   7.84   1.60  272.9621228616585  -15.6798570291971    7.921   14.50583    1.37790    1.0273  0.1249     -2.332   0.141     -1.149   0.169    -7.3   3.8    7   1.041
HD           166539    SGR OB6    B0    12   8.83   1.60  272.9301367997895  -15.5826473628940    8.715   14.57630    1.45163    0.6242  0.0617     -2.116   0.082     -0.785   0.091    -7.3   3.8   10   0.855
HD           166666    SGR OB6    B1    14   9.21   1.60  273.0768459371734  -15.5675434233763    9.015   14.65745    1.33493    0.6681  0.0559     -1.914   0.086     -0.396   0.093    -4.0   7.5   11   0.830
HD           168571    SER OB1    B1     8   7.79   1.53  275.2877585372549  -17.3815758177677    7.545   14.06899   -1.39253    0.3323  0.0574     -0.524   0.098     -1.632   0.108    -4.8   1.8   11   1.349
HD           168352    SER OB1    B2    10   8.65   1.53  274.9740187040778  -17.0727889440126    8.532   14.20023   -0.98273    0.7528  0.0617     -1.805   0.089     -0.011   0.100   -23.0   3.8   11   0.904
HD           167633    SER OB1    O6.   14   8.14   1.53  274.2068931408070  -16.5178632506818    8.032   14.34124   -0.07311    0.5253  0.0639     -1.973   0.083     -0.284   0.091   -53.0   4.3   11   0.808
HD           168418    SER OB1    B2    10   9.43   1.53  275.0663960879500  -17.0041823431304    9.320   14.30240   -1.02825    0.5994  0.0759     -0.915   0.103     -0.089   0.115   -20.0   7.5    8   0.805
HD           168552    SER OB1    B3     6   8.09   1.53  275.2512332883471  -17.1517070344719    7.968   14.25547   -1.25360    0.5352  0.0936     -1.173   0.131     -0.421   0.151    -7.4   1.8    9   0.931
HD           168607    SER OB1    B9     2   8.29   1.53  275.3120230626280  -16.3754890335607    7.226   14.96791   -0.93972    0.6438  0.0603     -1.030   0.086     -1.187   0.098   -30.0  22.5   10   1.057
HD           168625    SER OB1    B8     2   8.41   1.53  275.3314526982413  -16.3739103635800    7.610   14.97807   -0.95543    0.6212  0.0640     -1.576   0.114     -0.934   0.138    -4.0   7.5    9   1.061
BD        -14  4922    SER OB1    O9.5   8   9.73   1.53  272.9920861941010  -14.9358304281904    9.371   15.17254    1.70991    0.5405  0.0715     -3.648   0.122     -0.405   0.131                  9   0.937
BD        -16  4822    SER OB1    B0    14   9.73   1.53  275.1987320519834  -16.0267420100622    9.458   15.22440   -0.67955    0.5601  0.0408     -1.799   0.075     -0.365   0.079                 11   1.012
BD        -16  4826    SER OB1    O5.    0   9.89   1.53  275.2593052331452  -16.0169460211114    9.500   15.26047   -0.72630    0.5681  0.0434      0.097   0.088     -1.310   0.097                 10   1.069
HD           167838    SER OB1    B5     2   6.73   1.53  274.4071280388430  -15.4307116036428    6.560   15.38944    0.27365    0.5491  0.0600     -0.884   0.080     -0.097   0.089    -5.0   1.8   10   0.938
BD        -14  4957    SER OB1    B0.5  12   9.81   1.53  274.0475808199261  -14.6120457269161    9.621   15.94491    0.96813    0.6792  0.0608     -1.179   0.085     -0.043   0.089   -28.0   7.5    9   0.945
BD        -15  4930    SER OB1    O6.    0   9.42   1.53  275.0805900377600  -15.0655553358966    9.128   16.01849   -0.12612    0.5869  0.0511     -2.017   0.077     -1.627   0.090    21.0   7.5    9   0.986
HD           167451    SER OB1    B0.5   6   8.23   1.53  273.9785858152339  -13.5743559186293    7.942   16.82605    1.52061    0.6495  0.0514     -0.858   0.083     -0.343   0.091   -15.0   3.8   11   0.913
BD        -13  4934    SER OB1    B1    14   9.48   1.53  274.7732006535799  -13.9140306254629    9.347   16.89303    0.67997    0.6530  0.0494     -1.329   0.079     -1.077   0.085                 11   1.039
WALKER          166    SER OB1    O9.   14  10.35   1.53  274.6342613014800  -13.8133571397600   10.143   16.91794    0.84644    0.5013  0.0860     -1.701   0.101     -0.758   0.109                  8   0.758
BD        -13  4928    SER OB1    B0.5  14   9.94   1.53  274.6782341446702  -13.7808253370842    9.922   16.96680    0.82421    0.5441  0.0457     -1.256   0.062     -0.912   0.067                 11   0.839
BD        -13  4920    SER OB1    B0    12  10.05   1.53  274.6091530427998  -13.8348563356175    9.842   16.88745    0.85774    0.4043  0.0696     -1.322   0.082     -0.777   0.092                 10   1.143
WALKER          210    SER OB1    B1.5  14  11.45   1.53  274.6540621941900  -13.7979980628300   11.294   16.94057    0.83677    0.6566  0.0888     -1.510   0.110     -0.939   0.127                  8   0.867
HD           168075    SER OB1    O6.5  10   8.77   1.53  274.6501751928026  -13.7934583622341    8.564   16.94278    0.84224    0.5327  0.0706     -1.303   0.085     -0.666   0.095    18.0   8.9   10   1.008
HD           168076    SER OB1    O4.   14   8.24   1.53  274.6517589784021  -13.8006840410894    8.009   16.93715    0.83748   -2.1347  0.5556      1.891   0.759      0.910   0.845    17.0   5.9   10  15.291
BD        -13  4927    SER OB1    O5.    0  10.08   1.53  274.6670595115879  -13.7551681796103    9.036   16.98428    0.84591    0.6164  0.0631     -0.580   0.081     -0.725   0.089                 10   1.046
BD        -13  4921    SER OB1    B0.5  14   9.85   1.53  274.6248139146699  -13.8326707606681    9.664   16.89657    0.84538    0.4810  0.0559     -1.436   0.075     -0.837   0.082                 11   1.077
BD        -13  4930    SER OB1    O9.5  14   9.44   1.53  274.7194786540263  -13.8285097586636    9.320   16.94373    0.76637    0.6074  0.0477     -1.236   0.073     -0.996   0.079    17.0   3.8   10   0.826
BD        -13  4936    SER OB1    B0    14   9.69   1.53  274.7961182162989  -13.9453022763994   10.005   16.87599    0.64559    0.3464  0.0778     -0.958   0.117     -1.070   0.128                 11   1.570
BD        -13  4937    SER OB1    B2    14  10.65   1.53  274.8334651929287  -13.9060223319485   10.574   16.92774    0.63221    0.4779  0.0633     -0.978   0.089     -1.016   0.095                 10   1.056
BD        -13  4923    SER OB1    O6.    0  10.08   1.53  274.6363799713578  -13.7532970116201    9.589   16.97182    0.87305    0.0416  0.0656     -2.015   0.076     -0.454   0.083                 10   1.285
WALKER          296    SER OB1    B2    14  11.81   1.53  274.6860862724900  -13.7990101827600   11.606   16.95439    0.80890    0.6674  0.0452     -1.669   0.085     -0.988   0.092                 10   0.860
WALKER          223    SER OB1    B1    14  11.22   1.53  274.6577706365300  -13.7764375887600   10.917   16.96127    0.84380    0.4708  0.0451     -1.293   0.077     -0.739   0.083                 10   1.008
BD        -13  4929    SER OB1    O9.5  14   9.86   1.53  274.6910394080212  -13.7752473740170    9.587   16.97760    0.81589    0.3159  0.0662     -1.813   0.092     -2.402   0.104                 10   1.151
HD           168137    SER OB1    O8.   14   8.95   1.53  274.7341228300041  -13.8086362605623    8.788   16.96797    0.76323    0.4878  0.0736     -1.341   0.092     -1.325   0.101    19.0   3.8   10   0.900
WALKER          351    SER OB1    B1    14  11.25   1.53                                                                                                                                                       
BD        -13  4933    SER OB1    B1.5  14  10.73   1.53  274.7703271485524  -13.8056797810359   10.542   16.98720    0.73365    0.4788  0.0882     -1.252   0.097     -1.051   0.110                  9   0.940
TON              72    SER OB1    B2    12  11.07   1.53                                                                                                                                                       
HD           169454    SER OB1    B1     2   6.61   1.53  276.3133077904151  -13.9784180653179    6.196   17.53851   -0.66973    0.4696  0.0454     -3.403   0.095     -4.069   0.107   -25.2   1.8    9   0.918
CASE             49    SER OB1    M2     4  11.03   1.53                                                                                                                                                       
BD        -13  5015    SER OB1    O7.    0  10.02   1.53  277.8829242693644  -13.5622913115563    9.831   18.61513   -1.82675    0.2650  0.0827     -3.737   0.103     -2.073   0.112                  9   0.920
BD        -13  4990    SER OB1    B0    14  10.62   1.53  277.0742439910930  -13.1005899991690   10.494   18.65998   -0.91551    0.3716  0.2095     -1.963   0.353     -0.745   0.374                  6   0.854
HD           170159    SER OB1    B0.5   6   8.36   1.53  277.1528247699704  -12.9974452538312    8.128   18.78690   -0.93541    0.5346  0.0525     -2.127   0.087     -0.484   0.093     6.0   7.5   10   0.921
HD           169227    SER OB1    B1.5   2   8.62   1.53  276.0458247360808  -12.2316402624637    8.035   18.96083    0.37729    0.5223  0.0745     -1.369   0.116     -0.237   0.129                  9   1.028
HD           170452    SER OB1    O9.   14   8.75   1.53  277.5050941416502  -12.9485783041156    8.584   18.98941   -1.21689                                                           -14.0   3.8    4   8.513
BD        -12  5039    SER OB1    O6.    0  10.80   1.53  276.1934253881102  -12.0738847911583   10.127   19.16777    0.32355    0.4653  0.0584      1.486   0.087     -1.407   0.091                 10   0.994
BD        -12  5074    SER OB1    B1    14  10.33   1.53  277.5258216966309  -12.8409632942472   10.121   19.09416   -1.18497    0.4404  0.0925     -1.555   0.153      0.074   0.167                  9   1.235
HD           168894    SCT OB3    B1     8   9.38   1.33  275.6730134528370  -14.6428198588147    9.153   16.66093   -0.43253    0.3491  0.0532     -2.010   0.080     -0.686   0.090    21.0   7.5    8   1.029
HD           168917    SCT OB3    O9.   14   8.44   1.33  275.6863057764521  -14.3634921790002    8.301   16.91363   -0.31280    0.5115  0.0595     -1.222   0.091     -1.214   0.093   -16.0   3.8   10   0.938
BD        -14  5037    SCT OB3    B1.5   2   8.24   1.33  276.2757577568481  -14.6493657776450    7.450   16.92818   -0.95090    0.4742  0.0479     -2.647   0.068     -2.004   0.074     0.6   1.5   11   0.959
BD        -14  5029    SCT OB3    B1.5   6   9.61   1.33  275.9613981228269  -14.1459318910805    9.082   17.23080   -0.44631    0.5583  0.0513     -1.954   0.072     -0.643   0.080    23.0   7.5   10   0.951
HD           169755    SCT OB3    O8.   14   9.26   1.33  276.7028169728127  -14.4999241954951    9.051   17.25315   -1.24686    1.0715  0.1669     -2.537   0.273     -0.887   0.296     6.0   7.5   10   4.093
HD           170061    SCT OB3    B0.5  14   9.30   1.33  277.0030770486138  -14.7068389817354    9.180   17.20501   -1.60030    0.5099  0.0518     -2.889   0.082     -0.694   0.092     9.0   3.8   10   0.959
TON              71    SCT OB3    B0    10   9.26   1.33                                                                                                                                                       
HD           169034    SCT OB3    B5     2   8.14   1.33  275.8232047141172  -13.5943052598346    7.469   17.65525   -0.06931    0.5712  0.0487     -2.757   0.083     -0.375   0.087    -7.0   3.8   10   1.073
TON              61    SCT OB3    B1    14  10.51   1.33                                                                                                                                                       
HD           169727    SCT OB3    O6.    0   9.28   1.33  276.6688103686740  -13.6518930712213    8.952   17.98840   -0.82279    0.5376  0.0853     -2.357   0.085     -0.692   0.093   -13.0   3.8    9   0.867
HD           167330    SER OB2    O9.    0   8.23   1.60  273.8052617113519  -12.5367477196862    7.974   17.65880    2.16279    0.6790  0.0671     -1.159   0.085      0.262   0.093   -36.0   7.5   10   0.806
HD           167311    SER OB2    B0     6   8.61   1.60  273.7995902672393  -12.5011317896668    8.210   17.68752    2.18460    0.6040  0.0717     -0.838   0.107      0.091   0.115    -4.0   3.8   10   0.873
HD           168183    SER OB2    B0    10   8.30   1.60  274.7445438929973  -13.9912387499074    8.153   16.81184    0.66797    0.4835  0.0571     -1.364   0.087     -1.485   0.097    -4.0   7.5   10   0.900
BD        -13  4941    SER OB2    O9.5  12   9.75   1.60  275.0159975598117  -13.0555526529935    9.209   17.76133    0.87724    0.5683  0.0443     -2.148   0.084     -0.104   0.093                  9   0.928
BD        -12  4970    SER OB2    B0.5   2   8.78   1.60  274.4459444633526  -12.4994085180857    8.303   17.98874    1.63001    0.4359  0.0501     -2.673   0.078     -0.708   0.084                 10   0.843
BD        -12  4964    SER OB2    O8.    0   9.82   1.60  274.3523168354699  -12.3075723527738    9.407   18.11444    1.80142    0.4775  0.0374     -2.440   0.062     -0.437   0.066                 11   0.818
BD        -12  5008    SER OB2    B0.5  10   9.81   1.60  275.0406950650065  -12.6416006713892    9.365   18.13777    1.05123    0.5434  0.0694     -1.570   0.082      0.327   0.087                 10   1.104
BD        -12  4981    SER OB2    B0    14  10.13   1.60  274.5269539876733  -12.2345154818415    9.925   18.25965    1.68570    0.4804  0.0520     -2.816   0.078     -0.784   0.086    22.0   5.6   10   0.898
BD        -12  4973    SER OB2    B1    10  10.82   1.60  274.4756875877823  -12.2157953077807   10.506   18.25243    1.73870    0.4162  0.0403     -2.427   0.062     -0.531   0.066                 11   1.002
BD        -12  4982    SER OB2    B0     8   9.26   1.60  274.5412086905246  -12.1797691747619    9.008   18.31450    1.69933    0.5559  0.0664     -1.417   0.091     -0.686   0.103    19.0   3.5   10   0.765
HD           167971    SER OB2    O8.    6   7.50   1.60  274.5245645742716  -12.2425900867627    7.132   18.25143    1.68394    0.4918  0.1101     -1.364   0.177     -0.114   0.191   -10.0   6.3    9   1.818
BD        -12  4975    SER OB2    O7.    0  10.44   1.60  274.4885042881426  -12.2729426730365   10.184   18.20799    1.70062    0.4264  0.0420     -3.297   0.076     -0.514   0.082                 11   0.951
BD        -12  4984    SER OB2    O8.   14   9.93   1.60  274.5844929513254  -11.9593494667998    9.599   18.52882    1.76629    0.4433  0.0517     -2.669   0.082     -0.630   0.091                 10   0.958
HD           168112    SER OB2    O5.   10   8.52   1.60  274.6702795930279  -12.1064905828090    8.242   18.43879    1.62279    0.3842  0.0625     -2.109   0.096     -1.022   0.103    -5.0   4.4    9   0.800
BD        -12  4994    SER OB2    O9.   14   9.81   1.60  274.7623907472891  -12.1100304943642    9.547   18.47823    1.54175    0.3882  0.0724     -2.178   0.086     -0.765   0.098                  9   0.851
BD        -11  4581    SER OB2    B1     8  11.32   1.60  274.3472470471680  -11.7493148401388   10.914   18.60402    2.07022    0.5332  0.0702     -1.579   0.114     -0.359   0.129                  9   1.112
HD           168461    SER OB2    O8.   12   9.54   1.60  275.0715746025409  -12.1720067875120    9.280   18.56622    1.24600    0.5765  0.0587     -1.186   0.106      0.959   0.123                  7   0.799
BD        -11  4586    SER OB2    O8.    0   9.40   1.60  274.5139314510034  -11.2941201371921    8.906   19.08264    2.14172    0.5727  0.0460     -1.921   0.082     -0.442   0.091                  9   0.879
BD        -11  4667    SCT OB2    B1.   14   9.80   0.80  278.0789508566826  -11.2898804639815    9.418   20.71985   -0.94736    0.4070  0.0598     -2.208   0.095     -1.751   0.105                 11   1.662
BD        -09  4713    SCT OB2    B2.   14   9.78   0.80  275.9676912067357   -9.8984257111771    9.367   20.98728    1.53682    0.6392  0.0622     -2.692   0.096     -1.795   0.102    10.5  30.0   11   1.121
HD           172252    SCT OB2    B2.   14   9.50   0.80  279.9160261958186  -11.8786228583675    9.195   21.02297   -2.81646    2.5184  0.2583      0.332   0.321     -0.131   0.345   -11.0   3.8   11   3.528
BD        -09  4742    SCT OB2    B2.   14  10.44   0.80  277.0838917736371   -9.5847866574281   10.139   21.77772    0.70974    0.6408  0.0545      0.052   0.092     -0.303   0.096                 11   0.921
HD           169753    SCT OB2    B2     8   7.47   0.80  276.6396811559727   -9.2016635692567    7.295   21.91305    1.27589    1.3107  0.0487     -2.319   0.091     -2.088   0.095   -14.5  22.5   11   0.748
BD        -10  4749    SCT OB2    B1    12   9.46   0.80  280.1340702930263  -10.7186026771891    9.316   22.15396   -2.47746    0.5975  0.0727     -1.776   0.089     -1.147   0.093   -14.0   3.8   10   0.915
BD        -08  4617    SCT OB2    O8.5  14   9.36   0.80  277.3097041519217   -8.5613635937955    8.935   22.78784    0.98728    0.6313  0.0604      5.193   0.085     -0.776   0.096                 10   0.895
BD        -08  4634    SCT OB2    O9.   14   9.44   0.80  278.6062287025590   -8.0985737907843    9.055   23.79121    0.06361    0.4813  0.0548     -4.000   0.091     -1.276   0.094                 10   0.938
HD           172488    SCT OB2    B0.5  14   7.62   0.80  280.2002127044250   -8.7188028042456    7.494   23.96380   -1.62200    0.9295  0.0422    -25.395   0.080     -0.737   0.089    34.4   2.3   10   0.851
BD        -06  4787    SCT OB2    O8.    0  10.22   0.80  278.1480034082191   -6.2250885140069    9.804   25.24415    1.33090    0.3970  0.0448     -2.056   0.086      0.244   0.088                 11   0.879
HD           172367    SCT OB2    B0    14   9.50   0.80  280.0404706989306   -7.2505491012363    9.368   25.19735   -0.80953    0.6324  0.0460     -2.624   0.100     -0.938   0.114   -11.0   3.8    8   1.077
HD           173637    SCT OB2    B1    14   9.35   0.80  281.6586693058585   -7.9319803987877    9.291   25.32296   -2.54775    0.5414  0.0561     -0.732   0.078     -0.664   0.084   -46.0   7.5   11   1.009
HD           173219    SCT OB2    B1    14   7.81   0.80  281.1389193212621   -7.1105995913349    7.701   25.81997   -1.71499    0.4196  0.0667     -2.785   0.092     -1.129   0.101    26.0   7.5   11   0.923
BD        -04  4534    TR 35      B3    10  10.58   2.01  279.9004498095694   -4.5963109879636   10.385   27.49290    0.53027    0.3952  0.0723     -2.067   0.108     -1.691   0.118                  8   0.849
BD        -05  4769    TR 35      O8.    0  10.40   2.01  282.1266996820304   -5.5198375358318   10.103   27.68423   -1.86427    0.2801  0.0882     -2.785   0.133     -0.532   0.151                  8   0.819
LS IV     -04    16    TR 35      B1     6  10.80   2.01                                                                                                                                                       
BD        -04  4573    TR 35      B8     4   9.71   2.01  281.3189573722553   -4.7887473475307    9.226   27.96831   -0.81499    0.2532  0.0760     -3.337   0.108     -1.063   0.118                 10   1.614
LS IV     -04    18    TR 35      B1.5   6  10.88   2.01                                                                                                                                                       
BD        -05  4752A   TR 35      B2.   12  11.39   2.01  281.5954471242100   -4.8543291156500   11.199   28.03569   -1.09007    0.7160  0.0759     -2.718   0.097     -0.277   0.108                 10   1.343
HD           173438    TR 35      B0.5   2   8.23   2.01  281.3692325054290   -4.5996484409216    7.920   28.15946   -0.77326    0.1821  0.0747     -2.822   0.102     -1.224   0.120    31.0   3.8    8   1.005
LS IV     -03     5A   TR 35      B3    10  11.46   2.01                                                                                                                                                       
LS IV     -03     6    TR 35      B1     8  11.24   2.01                                                                                                                                                       
HD           164353A   COLL 359   B5     6   3.97   0.16  270.1613202526600    2.9315267131700    3.860   29.72519   12.63250    1.7672  0.4963     -4.198   0.797     -5.840   0.848    -4.2  30.0    9   1.190
HD           184943    VUL OB1    B9     6   8.20   1.60  293.9838690986688   23.8564149391693    7.923   59.07266    1.56882    0.1684  0.0410     -6.000   0.058     -0.662   0.054    21.0   3.8   16   0.881
HOAG             34    VUL OB1    B1    14  10.72   1.60  295.8460596209700   23.2107772640800   11.367   59.35125   -0.23508    0.4949  0.0333     -5.602   0.049     -1.368   0.049                 14   1.069
HOAG             35    VUL OB1    B1.5  14  10.96   1.60                                                                                                                                                       
HOAG             36    VUL OB1    B1.5  14  11.07   1.60                                                                                                                                                       
HOAG             37    VUL OB1    B1.   14  10.99   1.60                                                                                                                                                       
HOAG             38    VUL OB1    B2.   14  11.97   1.60                                                                                                                                                       
ERICK             4    VUL OB1    B0    12  10.42   1.60                                                                                                                                                       
ERICK            54    VUL OB1    B1    14  11.63   1.60                                                                                                                                                       
ERICK            57    VUL OB1    B1    14  12.06   1.60                                                                                                                                                       
ERICK            59    VUL OB1    B2    14  12.11   1.60                                                                                                                                                       
ERICK           104    VUL OB1    B0.5  14  11.73   1.60  295.6877593751900   23.3993170374700   12.495   59.44249   -0.01517    0.6356  0.0381     -1.911   0.049      1.469   0.046                 13   1.053
HDE          344783    VUL OB1    B0    12   9.75   1.60  295.7783022177209   23.2701004703541    9.677   59.37169   -0.15154    0.7280  0.3348     -5.875   0.523      2.389   0.536                 13   8.219
BD        +22  3782    VUL OB1    O7.   14   9.34   1.60  295.7957164908274   23.2959401674429    9.135   59.40207   -0.15258    1.7353  0.1376     -5.549   0.194     -1.054   0.193    17.0   5.4   14   3.460
HDE          344776    VUL OB1    B0.5   6   8.73   1.60  295.7067729643160   23.4633012456607    8.515   59.50666    0.00149    0.3545  0.0367     -5.026   0.051     -0.454   0.046                 15   0.867
BD        +23  3747    VUL OB1    B1    10  10.37   1.60  295.7906589029007   23.4377251001329   10.194   59.52275   -0.07800    0.4941  0.0333     -5.442   0.044     -0.726   0.041                 15   0.935
BD        +23  3730    VUL OB1    B8     6   9.28   1.60                                                                                                                                 17.0   7.5              
HD           186745/6  VUL OB1    B8     2   7.03   1.60  296.3514453993100   23.9428592752700    6.650   60.21684   -0.27072    0.5037  0.0365     -5.608   0.054     -0.903   0.047                 14   0.785
BD        +23  3762    VUL OB1    B0.5  10   9.29   1.60  296.4263101419240   23.9844525834701    9.056   60.28710   -0.30907    0.4686  0.0348     -5.325   0.048     -0.833   0.044                 13   1.032
HD           186841    VUL OB1    B1     2   7.85   1.60  296.4755609180558   24.0963885695241    7.562   60.40650   -0.29183    0.5046  0.0416     -5.256   0.057     -0.836   0.058                 14   0.790
BD        +23  3761    VUL OB1    B0     8   8.83   1.60  296.3469333785164   24.3250104439063    8.606   60.54548   -0.07570    0.4318  0.0424     -5.036   0.053     -0.842   0.052     8.6   7.5   14   1.066
BD        +24  3866    VUL OB1    O8.    0   9.57   1.60  296.4193295365216   25.1266771726100    8.971   61.27214    0.26922    0.4530  0.0394     -3.943   0.059      0.085   0.058    -8.9   1.7   14   0.859
BD        +24  3881    VUL OB1    O6.5  10   9.12   1.60  296.7614203729512   24.8487643724679    8.826   61.18770   -0.13850    0.4622  0.0386     -3.052   0.059      2.180   0.054                 14   0.884
LS II     +25     9    VUL OB1    B0.5  14  11.66   1.60                                                                                                                                                       
BD        +25  3952    VUL OB1    O8.    0  10.15   1.60  296.4254799273655   25.3545575364506    9.965   61.47209    0.37869    0.4924  0.0391     -4.774   0.055      1.485   0.058    -1.5   3.1   15   0.907
HD           187299    VUL OB1    G5     5   7.12   1.60  297.0899678844907   25.0095504047989    6.566   61.47686   -0.31458    1.0431  0.0383     -4.349   0.052     -0.113   0.048   -12.3   1.8   14   0.957
BD        +24  3902    VUL OB1    M1     2   9.00   1.60  297.5496999051415   24.9233826277769    7.057   61.61399   -0.71747    0.5633  0.0516     -6.180   0.072     -0.956   0.072                 16   0.874
HD           186980    VUL OB1    O7.5  10   7.45   1.60  296.5662558277839   32.1161557081605    7.413   67.39089    3.65818    0.4724  0.0414     -8.305   0.075     -0.382   0.070     3.1   2.9   14   0.879
BD        +22  3800    VUL OB4    B2    14   9.67   0.80  296.4508935352984   23.1952086857313    9.510   59.61556   -0.72439    0.4764  0.0354     -5.302   0.052     -1.162   0.053                 14   0.979
HDE          345122    VUL OB4    B2    14   9.85   0.80  298.2142532371013   22.2396228409045    9.795   59.61593   -2.61084    0.9688  0.0319     -2.809   0.047      0.262   0.044                 14   1.021
BD        +22  3836    VUL OB4    B1    14   9.18   0.80  297.7841011624785   22.8317833570115    8.968   59.92241   -1.96686    0.4290  0.0362     -6.134   0.045     -2.154   0.045     4.0   3.8   14   0.952
BD        +23  3759    VUL OB4    B0    10   8.77   0.80  296.3026425406619   24.0511341072568    8.497   60.28820   -0.17791    0.7687  0.0713     -5.124   0.106     -1.274   0.106   -11.0   3.8   15   2.025
HDE          338936    VUL OB4    B1    14   9.96   0.80  296.5945068969912   24.6299921360647   10.024   60.92239   -0.11755    1.7013  0.6367      3.204   1.105      3.008   1.072    -1.0  10.9   13  17.046
BD        +23  3809    VUL OB4    B1    14  10.68   0.80  297.9099888235833   23.8879858593400   10.653   60.89026   -1.52749    0.4080  0.0385     -6.497   0.048     -0.786   0.047                 13   0.978
BD        +23  3835    VUL OB4    B2    14   9.70   0.80  298.7431715908072   23.4764207025779    9.587   60.92865   -2.39358    0.5014  0.0657     -5.548   0.077     -2.405   0.082                 13   1.421
BD        +24  3893    VUL OB4    B1.5  14   9.63   0.80  297.1945397391250   24.8058308670859    9.537   61.34915   -0.49948    0.8015  0.0367     -3.940   0.050     -1.641   0.049                 14   0.921
HD           187982/3  VUL OB4    A1     4   5.55   0.80  298.0066418760400   24.9921426023700    5.277   61.88452   -1.03870    0.4667  0.0853     -3.137   0.132     -2.203   0.132    -2.9   1.8   16   1.042
HDE          226868    CYG OB3    O9.7   4   8.89   1.83  299.5903159138620   35.2016062534181    8.523   71.33496    3.06683    0.4218  0.0321     -7.290   0.052      0.098   0.050    -2.7   1.8   16   0.985
HDE          227018    CYG OB3    O6.5  10   8.99   1.83  299.9545946650462   35.3093190355896    8.862   71.58255    2.86949    0.4750  0.0334     -9.738   0.052      0.570   0.050    20.0   4.4   16   0.962
HD           191243    CYG OB3    B5     6   6.10   1.83  301.9226709772205   34.4229059311964    6.072   71.69183    1.03069    0.7763  0.0447     -4.613   0.068     -3.065   0.066    10.3   1.8   15   0.927
HD           190113    CYG OB3    G5     6   7.91   1.83  300.5118912008577   35.6411106423586    7.349   72.10412    2.65813    0.8162  0.0289     -6.991   0.047      0.103   0.047    11.0   3.8   16   0.991
HDE          227704    CYG OB3    B0    10   8.62   1.83  301.6708813149165   34.9111841698686    8.548   71.99131    1.46847    0.3940  0.0316     -7.002   0.059     -0.935   0.055    -7.0  22.5   16   0.973
HDE          226951    CYG OB3    B0.5  10   9.12   1.83  299.7981887449931   36.1153317506106    9.082   72.20403    3.39931    0.5040  0.0325     -7.416   0.053      0.407   0.051    -9.0   2.9   17   0.983
HDE          227245    CYG OB3    O7.    0   9.74   1.83  300.5904963004137   35.6749506171787    9.472   72.16667    2.62181    0.6251  0.0256     -7.546   0.046     -0.037   0.043   -13.0   3.8   17   1.292
HD           190967    CYG OB3    B1     8   8.04   1.83  301.5414524812060   35.3860040816373    7.924   72.33488    1.81302    0.4950  0.0339     -7.266   0.053     -0.553   0.054   -16.1   1.8   17   0.898
HDE          227586B   CYG OB3    B1     6   8.82   1.83  301.4015153983473   35.6231923791176    8.757   72.47401    2.03640    0.3839  0.0435     -7.065   0.068     -0.760   0.072    -6.0   7.5   17   1.251
HD           190864    CYG OB3    O6.5  10   7.76   1.83  301.4158428774019   35.6077747906139    7.677   72.46723    2.01830    0.4890  0.0301     -7.128   0.048     -0.890   0.048    -2.8   3.6   17   0.840
HD           190429AB  CYG OB3    B0    10   6.56   1.83  300.8724965666079   36.0251433137945    6.985   72.58522    2.61364    0.4599  0.0349     -6.974   0.055     -0.305   0.053                 16   0.952
HD           190429C   CYG OB3    B1    10   9.45   1.83                                                                                                                                                       
HD           190429    CYG OB3    O4     0   7.12   1.83                                                                                                                                -18.8   3.2              
HD           190918F   CYG OB3    B1     6   7.36   1.83                                                                                                                                 88.0  22.5              
HD           190918A   CYG OB3    O9.5   0   6.80   1.83  301.4888350580800   35.7883471221200    6.733   72.65158    2.06510    0.5116  0.0328     -7.303   0.061     -1.031   0.055    88.0  22.5   16   0.944
BD        +35  3956    CYG OB3    B0.5  14   8.85   1.83  301.4999040818728   35.7623390090526    8.824   72.63441    2.04356    0.5430  0.0320     -6.943   0.054     -0.945   0.052   -19.0   7.5   16   0.984
HDE          227621    CYG OB3    B2    14  10.32   1.83  301.4693779926166   35.7068154468912   10.239   72.57422    2.03469    0.5351  0.0268     -6.958   0.043     -0.845   0.044                 16   0.982
HDE          227634    CYG OB3    B0     6   7.91   1.83  301.5056702385685   35.7655297582063    7.847   72.63962    2.04133    0.5429  0.0314     -7.224   0.053     -0.866   0.051   -10.0   3.8   16   0.916
HD           190919    CYG OB3    B0.7   6   7.33   1.83  301.4840057604507   35.6720833758347    7.195   72.55127    2.00603    0.4326  0.0282     -7.763   0.046     -0.831   0.047   -15.0   3.8   16   0.909
HDE          227767    CYG OB3    B1    10   8.90   1.83  301.8291684675208   35.5848573096845    8.850   72.62871    1.72261    0.7857  0.1708     -6.295   0.288     -1.735   0.290   -14.0   7.5   16   3.928
HDE          227877    CYG OB3    B1    12   9.04   1.83  302.0961322613408   35.4592994637562    9.138   72.64053    1.47194    0.5535  0.0685     -7.388   0.136     -0.495   0.120   -25.0  22.5   16   1.631
HDE          227611    CYG OB3    B0     8   8.74   1.83  301.4381135350716   35.9008314666576    8.554   72.72450    2.16012    0.4825  0.0301     -7.205   0.056     -0.844   0.051   -24.0  22.5   17   0.972
BD        +35  3955F   CYG OB3    B0.7   4   7.35   1.83  301.4946131451600   35.7971622812800    7.278   72.66154    2.06588    0.5348  0.0319     -6.988   0.053     -0.723   0.050    -6.0   1.8   16   1.004
HDE          227696    CYG OB3    B0.5  10   8.29   1.83  301.6456928222345   35.7406297714356    8.210   72.67969    1.93211    0.6588  0.0385     -7.136   0.063     -0.745   0.061   -15.0   3.8   15   0.904
HD           191495    CYG OB3    B0    13   8.26   1.83  302.2231170784778   35.5128942492013    8.345   72.74166    1.41412    0.5946  0.0515     -7.634   0.082     -1.223   0.075     5.0   3.8   13   0.898
HD           191567B   CYG OB3    B0.5  12   7.70   1.83  302.3079747206100   35.4846520968500    8.643   72.75550    1.34078    0.6332  0.0424     -7.871   0.060     -0.082   0.058   -29.0   1.8   15   0.933
HD           191201    CYG OB3    O9.5  12   7.29   1.83  301.8486862201407   35.7183028428404    7.356   72.74968    1.78124    0.1070  0.2434     -7.821   0.442     -1.944   0.461    -5.4   3.8   11   4.191
HD           190467    CYG OB3    B5     8   8.21   1.83  300.9233208025271   36.4255983831459    8.107   72.94667    2.79165    0.9586  0.0429     -5.025   0.075     -2.870   0.072     1.0   3.8   16   1.076
HDE          227460    CYG OB3    B1    12   9.50   1.83  301.0675616610454   36.2653945543660    9.459   72.87275    2.60806    0.5648  0.0318     -6.802   0.054     -0.705   0.051   -10.0   3.8   14   0.884
HD           191612    CYG OB3    O6.5   0   7.80   1.83  302.3692131037142   35.7336910479762    7.699   72.99163    1.43439    0.4702  0.0356     -6.788   0.061     -0.121   0.058   -27.6   3.3   14   0.943
HDE          227680    CYG OB3    B3     8   9.68   1.83  301.6071250956605   36.3291008844934    9.592   73.15947    2.27473    0.3925  0.0313     -6.293   0.050     -0.743   0.050                 16   0.956
HDE          228104    CYG OB3    B1    12   8.84   1.83  302.6601758419616   35.8744504674704    8.960   73.23835    1.31328    0.5067  0.0291     -3.290   0.048     -0.724   0.047                 16   0.938
HD           191139    CYG OB3    B0.5   8   7.97   1.83  301.7400492407573   36.3965865734956    7.902   73.27402    2.22078    0.4593  0.0332     -7.453   0.060     -0.407   0.054   -13.0   3.8   17   1.004
HDE          227757    CYG OB3    O9.5  14   9.20   1.83  301.8032082324362   36.3592869892968    9.158   73.27000    2.15784    0.5351  0.0266     -2.856   0.044     -2.268   0.044   -16.0   7.0   17   0.889
HD           191917    CYG OB3    B1    10   7.81   1.83  302.7375917071184   35.9531675037251    7.715   73.33855    1.30380    0.4442  0.0354     -7.318   0.057     -0.707   0.057   -18.0   3.8   16   0.882
BD        +36  3882B   CYG OB3    B1    10   9.89   1.83  301.8548031458800   36.5544686230400    9.798   73.45691    2.22811    0.5427  0.0245     -6.485   0.042     -0.566   0.041                 17   0.972
HD           191456    CYG OB3    B0.5   9   7.45   1.83  302.1500007223514   36.6720188260777    7.370   73.68401    2.09228    0.5140  0.1415     -6.624   0.250     -0.077   0.237   -18.0   3.8   15   2.656
HDE          228199    CYG OB3    B0.5  14   9.25   1.83  302.8636019025284   36.4991262178496    9.241   73.85126    1.51758   -0.0318  0.1339     -5.771   0.260      0.132   0.252    -8.0   3.8   16   2.821
HDE          228053    CYG OB3    B1     8   8.82   1.83  302.5016858118938   36.7008557050901    8.671   73.86152    1.87115    0.2393  0.0287     -5.888   0.048     -0.387   0.049     7.5   3.8   17   0.919
HD           192445    CYG OB3    B0.5  10   7.26   1.83  303.3874570362468   36.3283827053068    7.091   73.94062    1.07159    1.5443  0.0455     -0.097   0.076     -2.069   0.072    -4.5   3.8   14   0.969
TIFFT            27    CYG OB1    B2    12  11.40   1.46                                                                                                                                                       
HD           191473    CYG OB1    B1    10   8.57   1.46  302.1907178758844   37.2370428742151    8.506   74.17694    2.37102    0.4561  0.0367     -6.844   0.062      0.144   0.060    -3.7   3.8   16   1.030
BD        +35  4077    CYG OB1    M3     4   9.72   1.46  305.3086203416933   35.6212659265689    7.432   74.22651   -0.61225    0.6054  0.0671     -5.319   0.115     -0.217   0.112                 15   0.834
HDE          228456    CYG OB1    B2    12   9.86   1.46  303.5096430963642   36.8019489678933    9.785   74.38957    1.25161    0.5647  0.0521     -6.241   0.084     -0.870   0.081                 15   1.436
HDE          228587    CYG OB1    B1     8  10.07   1.46  303.8565778596525   36.6247184817879    9.798   74.39641    0.92189    0.2752  0.0264     -5.051   0.043     -0.724   0.042                 16   0.966
HDE          227977    CYG OB1    B2    10   9.64   1.46  302.3217392597402   37.5021946753738    9.603   74.45644    2.42731    0.4818  0.0301     -6.377   0.056     -0.580   0.052   -34.0   7.5   17   1.024
HDE          228854    CYG OB1    O6.5   0   8.41   1.46  304.6967512558520   36.3405809842205    8.502   74.53919    0.20308    0.5445  0.0300     -8.516   0.052     -1.787   0.048     9.2   7.5   17   1.072
HDE          228913    CYG OB1    B0.5  10   9.96   1.46  304.9051916783101   36.2171162560802    9.751   74.53211   -0.00531    0.4844  0.0255     -6.431   0.042     -1.014   0.042                 17   1.051
HDE          228602    CYG OB1    B1    10   9.84   1.46  303.8939731906328   36.8318430911231    9.694   74.58521    1.01224    0.4754  0.0294     -5.943   0.051     -0.648   0.049                 16   0.942
HD           192079    CYG OB1    B2    10   8.77   1.46  302.9374657210321   37.5499658583690    8.634   74.76305    2.04407    0.5708  0.0353     -6.280   0.055     -0.826   0.055    -5.4   3.8   16   0.894
HDE          228437    CYG OB1    B0.5  14   8.85   1.46  303.4438485891306   37.2999913562976    8.739   74.77564    1.57073    0.4667  0.0342     -6.356   0.058     -1.051   0.056     7.0   7.5   16   0.966
HDE          228263    CYG OB1    B2    14   9.45   1.46  303.0105025335915   37.6488778568740    9.386   74.87757    2.04993    0.4602  0.0332     -5.913   0.058      0.409   0.055   -17.0   7.5   16   1.010
HD           192639    CYG OB1    O7.    6   7.11   1.46  303.6267812667420   37.3538375350390    7.004   74.90104    1.47938    0.3850  0.0336     -2.845   0.062      2.924   0.056    -7.1   3.2   15   0.899
HDE          228553    CYG OB1    B0    14   8.78   1.46  303.7886860238277   37.2664435369961    8.694   74.89979    1.32373    1.1147  0.0448     -0.323   0.069     -1.497   0.066    -7.0   7.5   15   1.012
BD        +36  3961    CYG OB1    B2    10   9.23   1.46  303.7291155933840   37.3783331880422    9.087   74.96653    1.42526    0.3831  0.0306     -6.558   0.055     -0.852   0.050   -19.0   7.5   16   0.918
HDE          228860    CYG OB1    B0.5  12   9.68   1.46  304.7148036616645   36.9613701268742    9.490   75.06020    0.54096    0.5026  0.0358     -5.982   0.061     -0.870   0.058                 15   0.885
BD        +37  3856    CYG OB1    B3    10  10.20   1.46  304.0356451184696   37.5564043299487   10.083   75.24993    1.32215    0.4041  0.0268     -5.969   0.044     -0.797   0.044                 17   1.018
HDE          229043    CYG OB1    B0    10   9.94   1.46  305.2766172331790   36.8085267666455    9.608   75.18854    0.08400    0.5444  0.0320     -5.863   0.054     -0.910   0.050                 15   0.976
HD           192003    CYG OB1    B2    12   8.88   1.46  302.8202061215927   38.2299973506907    8.814   75.28189    2.49376    0.9338  0.0336     -8.057   0.054     -1.415   0.054    12.0   7.5   16   0.936
HD           193007A   CYG OB1    B1     8   8.01   1.46  304.1307739787000   37.6419845368800    7.895   75.36306    1.30736    0.6062  0.1898     -5.825   0.325     -0.824   0.334    10.0   3.8   16   4.243
BD        +36  4025    CYG OB1    M3     3   9.33   1.46  305.3411964714627   36.9321458735861    6.515   75.31961    0.11180    0.7269  0.0811     -5.962   0.148     -0.563   0.144                 17   1.091
HD           192303    CYG OB1    B1    10   8.93   1.46  303.1991642680387   38.2276652282407    8.786   75.44333    2.24355    0.4767  0.0251     -6.058   0.044     -0.308   0.045   -11.0   7.5   17   0.970
BD        +37  3862    CYG OB1    B0    14   8.99   1.46  304.1352366329502   37.6450617776327    8.864   75.36757    1.30615    0.4379  0.0274     -5.724   0.044     -0.705   0.044   -58.0   7.5   16   0.989
HD           193076    CYG OB1    B0.5   8   7.62   1.46  304.2453488162371   37.6814169081617    7.527   75.44645    1.25419    0.5356  0.0327     -5.612   0.057     -0.706   0.054    -9.0   7.5   15   1.007
HDE          228699    CYG OB1    B0.5  10   9.47   1.46  304.1530484449149   37.6868873355905    9.377   75.41014    1.31781    0.3923  0.0288     -5.979   0.049     -0.734   0.048                 15   0.934
HDE          228886    CYG OB1    B0.5  10   9.63   1.46  304.7682254619732   37.3988418970711    9.342   75.44554    0.75245    0.3645  0.0271     -5.771   0.051     -1.038   0.047                 17   1.118
BD        +37  3884    CYG OB1    B0    10  10.52   1.46                                                                                                                                                       
HDE          228461    CYG OB1    B2     8   9.47   1.46  303.5267520406661   38.2439729033886    9.356   75.59895    2.03790    0.5630  0.0244     -5.688   0.041     -0.699   0.041    -2.0   3.8   17   0.885
HDE          228543    CYG OB1    B2     8   8.76   1.46  303.7359008754603   38.1384206832780    8.608   75.60210    1.84257    0.5797  0.0334     -6.589   0.057     -0.163   0.055    -4.0   3.8   16   0.959
HDE          228690    CYG OB1    B0.5  14   9.25   1.46  304.1217506067375   37.9225580429645    9.175   75.59189    1.46993    0.5616  0.0301     -6.069   0.047     -0.970   0.046                 16   0.949
HD           194303    CYG OB1    B3    10   8.61   1.46  305.8988473041507   36.9289419804873    8.383   75.57169   -0.25586    0.7400  0.0288     -3.483   0.048     -1.662   0.047                 17   1.107
BD        +37  3869    CYG OB1    B3    10  10.30   1.46                                                                                                                                                       
HDE          229059    CYG OB1    B1.5   2   8.70   1.46  305.3140182354275   37.4086399518800    7.941   75.69917    0.40067    0.6021  0.0337     -7.148   0.054     -0.619   0.052   -65.0  84.8   16   1.034
BD        +38  3968    CYG OB1    B0    10   9.08   1.46  303.7031124836407   38.4540494182813    9.406   75.85062    2.03903    0.5299  0.0295     -5.661   0.050     -0.505   0.052                 16   0.896
HD           193444    CYG OB1    B0.5  10   8.45   1.46  304.7229551719201   37.8427115931420    8.291   75.79198    1.03230    0.5784  0.0380     -6.011   0.063     -0.542   0.062    -1.0   3.8   16   0.923
HD           193516    CYG OB1    B3     8   8.61   1.46  304.7812744453277   37.7693913317871    8.382   75.75739    0.95290    0.6838  0.0356     -8.019   0.058     -0.725   0.058   -23.0   3.8   17   0.974
BD        +37  3903    CYG OB1    M3.5   2   9.97   1.46  305.4106170542278   37.5330327177643    6.600   75.84509    0.40843    0.7517  0.1009     -6.992   0.191     -0.154   0.173    -3.0   3.8   13   1.002
HD           192422    CYG OB1    B0.5   6   7.10   1.46  303.3436753993906   38.7654185690257    6.918   75.95494    2.44519   -0.1656  0.2471     -6.288   0.458      0.092   0.444    -3.8   1.8   16   7.387
HD           193682    CYG OB1    O5.   14   8.41   1.46  305.0372452668193   37.8309200763063    8.236   75.92246    0.82082    0.5816  0.0369    -10.674   0.064      0.599   0.060   -46.0   7.5   17   0.859
HDE          229033    CYG OB1    B0     9   8.77   1.46  305.2309168204450   37.7321004347682    8.531   75.92789    0.63870    0.6053  0.0283     -7.198   0.046     -0.382   0.047   -25.0   7.5   17   0.909
BD        +36  4048    CYG OB1    B0     6   9.66   1.46  305.8877068533523   37.3072155846633    9.119   75.87640   -0.03155    0.6175  0.0295     -7.117   0.051     -0.818   0.046                 16   0.951
HD           193183    CYG OB1    B1.5   6   7.01   1.46  304.3448478714770   38.2356756997916    6.849   75.94980    1.49942    0.4491  0.0328     -6.600   0.057     -0.377   0.056    -3.0   3.8   15   1.127
HD           193443AB  CYG OB1    O9.   10   7.24   1.46  304.7154307258300   38.2795569454300    7.125   76.14965    1.28332    0.7221  0.4677     -7.857   0.839      0.164   0.895   -17.0   8.5   15  14.511
BD        +37  3901    CYG OB1    B0    10   9.75   1.46  305.3453777439292   37.8601334166883    9.628   76.08465    0.63707    0.6420  0.0364     -7.106   0.053     -0.301   0.054                 13   0.854
BD        +37  3905    CYG OB1    B3    10  10.11   1.46  305.4419173873988   37.8341998955801   10.018   76.10675    0.55963    0.9787  0.0390     -2.710   0.097     -2.458   0.081                 13   1.086
HDE          228519    CYG OB1    B0.5  14   9.46   1.46  303.6579842988232   38.9247922841135    9.388   76.22326    2.32917    0.7176  0.0345     -4.018   0.057     -1.783   0.054                 16   0.904
BD        +38  3981    CYG OB1    B3    10  10.61   1.46  304.1981540359965   38.6284595888144   10.609   76.21122    1.81439   -0.4960  0.1983     -5.637   0.323     -1.100   0.340                 17   5.397
BD        +37  3927    CYG OB1    O9.5  10  10.15   1.46  306.2789419497481   37.4656566063779    9.607   76.18486   -0.19463    0.5380  0.0316     -5.393   0.048     -1.199   0.046                 14   0.912
BD        +36  4063    CYG OB1    O9.5   0   9.71   1.46  306.4191827769976   37.3741810091702    9.133   76.17453   -0.33839    0.5740  0.0362     -6.723   0.057     -0.738   0.055                 16   1.006
HDE          229153    CYG OB1    B0     4   9.07   1.46  305.6888780544704   37.9615021143362    8.617   76.32252    0.47230    0.5511  0.0447     -6.788   0.086     -1.058   0.084                 17   1.686
BD        +38  3984    CYG OB1    B1    14  10.78   1.46  304.3042718066330   38.8286653952941   10.815   76.42361    1.85768    0.5440  0.0259     -3.449   0.043     -0.931   0.041                 16   0.948
BD        +38  3997    CYG OB1    B3    10   8.90   1.46  304.5314895312034   38.7249682317024    8.788   76.43703    1.65287    0.5266  0.0297     -6.133   0.048     -0.502   0.047                 16   0.957
HD           194153    CYG OB1    B1     4   8.53   1.46  305.6482126042355   38.1293639529286    8.043   76.44193    0.59456    0.5870  0.0273     -7.352   0.050      0.663   0.047   -16.0   7.5   17   0.982
HDE          228943    CYG OB1    B0     8   9.29   1.46  304.9470821072264   38.5958229952249    8.973   76.51320    1.31200    0.5872  0.0308     -6.581   0.055      0.187   0.051                 16   1.061
HDE          228841    CYG OB1    O6.5  14   8.94   1.46  304.6237281623506   38.8777146626857    8.827   76.60382    1.67924    0.5825  0.0279    -10.549   0.044     -2.995   0.044                 16   0.868
BD        +39  4100    CYG OB1    B2     8   9.51   1.46  303.7792031003190   39.5074409650098    9.657   76.76080    2.57387    0.5148  0.0368     -5.686   0.055     -0.533   0.053                 15   0.885
HDE          228989    CYG OB1    O9.   14   9.72   1.46  305.0891556399941   38.6999135067813    9.472   76.66185    1.27942    0.4999  0.0270     -6.559   0.047     -0.409   0.045                 16   1.019
HD           194009    CYG OB1    B3     8   8.66   1.46  305.4621766737358   38.6293977115441    8.446   76.76934    0.99968    0.5392  0.0314     -4.823   0.052      0.321   0.050    -9.0   3.8   17   0.996
HDE          229171    CYG OB1    B0.5  10   9.33   1.46  305.7619906917299   38.4557900056001    9.171   76.76078    0.70803    0.5896  0.0268     -6.685   0.046     -0.611   0.045                 17   0.871
HD           193595    CYG OB1    O7.    0   8.72   1.46  304.8805274246000   39.0572856312068    8.626   76.86480    1.61548    0.5623  0.0366     -5.782   0.055      0.073   0.056   -19.0   7.5   16   0.932
HD           194094    CYG OB1    O9.   10   9.02   1.46  305.5873254039830   38.7248527621538    8.827   76.90349    0.97387    0.5825  0.0307     -6.224   0.053     -0.494   0.052   -19.0   7.5   17   1.014
HDE          229227    CYG OB1    B0     8   9.37   1.46  305.9792660061574   38.4663486125340    9.086   76.86700    0.57471    0.5720  0.0243     -6.756   0.042     -0.407   0.040   -26.0   3.8   17   0.935
HDE          229238    CYG OB1    B0.5   6   8.88   1.46  306.0194169421117   38.5381299946830    8.543   76.94381    0.59024    0.6790  0.0319     -6.826   0.051      0.020   0.054   -13.0  25.8   17   0.973
HDE          229239    CYG OB1    B1     8   8.92   1.46  306.0272838141501   38.4925494323156    8.692   76.91004    0.55901    0.5970  0.0298     -7.469   0.048      0.200   0.046   -17.2   3.1   17   0.957
BD        +38  4067    CYG OB1    B0.5  10  10.21   1.46  305.9980921094903   38.5300026126874    9.950   76.92757    0.59922    0.6357  0.0316     -6.693   0.048     -0.409   0.047   -20.0   3.8   16   0.996
HDE          229234    CYG OB1    O9.5  10   8.92   1.46  306.0054153154458   38.5137675071014    8.656   76.91757    0.58521    0.5915  0.0295     -6.243   0.047     -0.005   0.048   -18.0   7.7   17   0.949
HD           193514    CYG OB1    O7.    6   7.40   1.46  304.7854047528512   39.2734033825716    7.240   77.00171    1.79828    0.5225  0.0303     -6.214   0.049     -1.021   0.048   -20.7   3.1   17   0.906
IRC       +40   415    CYG OB1    M3     2  11.14   1.46  306.4918482554322   38.3521320105990    7.070   77.00533    0.18071    0.9151  0.0920     -7.189   0.166     -0.721   0.173                 16   0.900
HD           194280    CYG OB1    O9.7   4   8.39   1.46  305.8596331820065   38.9391742990655    8.107   77.20067    0.92251    0.5184  0.0328     -6.451   0.057     -0.327   0.054   -18.0   3.8   16   1.035
BD        +37  3945    CYG OB1    B0     8   9.53   1.46  307.0740642086233   38.3560347927554    9.268   77.27403   -0.18846    0.6081  0.0320     -2.201   0.050     -1.605   0.048                 15   0.861
BD        +38  4098    CYG OB1    B9     6   8.96   1.46  306.8875422775340   38.7721103195267    8.576   77.52693    0.17270    0.5404  0.0257     -2.385   0.045     -1.328   0.045                 16   1.066
HOAG             14    CYG OB9    B1    14  11.79   0.96                                                                                                                                                       
HOAG             10    CYG OB9    B1    14  10.84   0.96                                                                                                                                                       
HOAG             13    CYG OB9    B1    14  11.77   0.96                                                                                                                                                       
HD           193427    CYG OB9    B1    14   9.22   0.96  304.6881720951123   39.4062167653367    9.070   77.06914    1.93522    0.8606  0.0959     -5.479   0.170     -0.620   0.173   -23.0  22.5   15   2.382
HDE          229049    CYG OB9    B3    10   9.62   0.96  305.2556367451396   39.0144502186787    9.480   76.99452    1.35106    0.4347  0.0298     -6.711   0.047     -0.750   0.047   -17.0   7.5   16   1.025
HD           193855    CYG OB9    B2    10   7.79   0.96  305.2814228269331   39.0315746932776    7.653   77.01999    1.34430    0.9499  0.0343     -8.040   0.053     -2.046   0.053   -17.0   5.0   16   0.969
BD        +39  4131    CYG OB9    B1    14  10.04   0.96  304.7132583481527   39.4655892359339   10.067   77.12915    1.95263    0.6132  0.0647     -6.001   0.119     -0.041   0.116                 16   2.050
HDE          229134    CYG OB9    B1    14  10.03   0.96  305.6010514953193   38.9054907820356    9.890   77.05792    1.06823    0.5721  0.0270     -6.052   0.044     -0.518   0.042                 16   0.946
HD           193794    CYG OB9    B0    11   8.89   0.96  305.1874065649482   39.3657225799989    8.790   77.25381    1.59398    0.0694  0.0869     -6.215   0.134      0.089   0.128   -35.0   7.5   14   2.276
HD           194334    CYG OB9    O7.5  14   8.77   0.96  305.8977522982721   38.8823833708065    8.455   77.17115    0.86565    0.4994  0.0352     -6.393   0.058     -0.261   0.056                 15   0.981
HDE          229159    CYG OB9    B1.5   6   8.54   0.96  305.7251449346072   39.2079961265860    8.179   77.36128    1.16205    0.5778  0.0340     -5.868   0.058     -1.479   0.055   -22.0   7.5   17   1.083
HDE          229179    CYG OB9    B1    10   9.98   0.96  305.7951166346413   39.1623244861733    9.636   77.35487    1.09144    0.6163  0.0262     -6.230   0.050     -0.520   0.047                 16   1.112
BD        +38  4055    CYG OB9    B0    14  10.49   0.96  305.8429359972452   39.0324781699098   10.216   77.26970    0.98663    0.5361  0.0297     -5.439   0.049     -0.727   0.047                 16   0.970
HD           194205    CYG OB9    B2    10   9.04   0.96  305.7562315754315   39.3445934070670    8.906   77.48712    1.22047    0.7399  0.0271     -3.153   0.048     -1.893   0.045                 16   0.877
HILTNER         960    CYG OB9    B0    14  10.62   0.96  305.8688651543900   39.3497016895800   10.028   77.54122    1.15200    0.6078  0.0267     -7.392   0.048     -1.606   0.045                 16   1.013
HILTNER         972    CYG OB9    B0.5  10  10.63   0.96  306.2416135707900   39.4583465096000    9.671   77.79575    0.97882    0.6947  0.0257     -5.477   0.044     -0.896   0.042                 17   0.867
HILTNER         205    CYG OB9    O7.   14   9.86   0.96                                                                                                                                                       
BD        +39  4169    CYG OB9    B3    10   9.64   0.96  306.1063188547578   39.8245305789391    9.683   78.03512    1.27489    0.7433  0.0358     -4.233   0.055     -0.223   0.053                 15   1.084
BD        +39  4168    CYG OB9    O8.   10   9.99   0.96  306.0894920884397   39.7677528249129    9.414   77.98122    1.25281    0.6110  0.0337     -6.384   0.052     -0.377   0.051                 16   0.884
HD           193322AB  CYG OB9    O9.5  14   5.84   0.96  304.5291017849100   40.7320543135300    5.887   78.09859    2.78066    1.0107  0.1555     -6.656   0.243     -1.584   0.240    -8.2   2.8   14   1.998
HDE          229202    CYG OB9    O8.   14   9.53   0.96  305.8451680445667   40.1562562496530    9.152   78.19192    1.62916    0.4938  0.0303     -5.530   0.052      0.505   0.052                 16   1.026
HD           194649    CYG OB9    O7.   14   9.00   0.96  306.3421732375737   40.2169719926394    8.650   78.46006    1.35346                                                                         13 108.235
LS II     +40    32    CYG OB9    B2    14  11.34   0.96                                                                                                                                                       
HD           194194    CYG OB9    B1.5  12   8.13   0.96  305.6864974168914   40.7146209778296    8.087   78.58102    2.04761    0.9467  0.0357     -7.416   0.058     -3.112   0.059    -1.0   3.8   16   0.961
HD           194279    CYG OB9    B2     2   7.01   0.96  305.8256876073590   40.7590546636585    6.564   78.67784    1.98651    0.5839  0.0248     -6.488   0.043     -0.126   0.042   -31.3   1.8   16   0.924
BD        +39  4208    CYG OB9    M3     3   8.00   0.96  307.2107927764047   39.9817827842382    6.399   78.65492    0.67610    0.4602  0.0897     -6.374   0.164     -0.586   0.164   -24.0   8.5   16   1.243
HDE          229196    CYG OB9    O6.   10   8.54   0.96  305.7949305168301   40.8749554078377    8.080   78.75962    2.07193    0.5196  0.0314     -5.683   0.052      0.517   0.053   -38.0   3.8   16   1.319
BD        +40  4179    CYG OB9    O8.   14   9.65   0.96  306.9317305401921   40.5954195235965    9.470   79.02884    1.20722    0.5764  0.0270     -5.022   0.045     -0.990   0.045                 17   0.891
BD        +40  4185    CYG OB9    B0    14   9.82   0.96  307.0644637008754   40.6388375393658    9.508   79.12289    1.15069    0.5634  0.0290     -4.985   0.046     -1.325   0.046                 16   0.963
HD           195213    CYG OB9    O7.    8   8.74   0.96  307.1334483036901   40.8174713417759    8.383   79.29846    1.21260    0.7273  0.0403     -3.689   0.062     -0.032   0.065                 14   0.948
HD           194779    CYG OB9    B2     8   7.77   0.96  306.4794879775399   41.3365894021344    7.680   79.43435    1.91548    0.6808  0.0375     -3.135   0.058     -1.654   0.060     0.0  22.5   15   1.070
HD           194839    CYG OB9    B0.5   2   7.49   0.96  306.5897826013882   41.3793432870694    7.073   79.51716    1.87273    0.6963  0.0305     -6.157   0.049      2.841   0.049   -14.0   3.8   15   1.203
HD           190991    CYG OB8    B0    12   8.22   1.83  301.5029552907035   40.0649783156592    8.130   76.27590    4.34472    0.4060  0.0366     -6.048   0.064      0.392   0.060    -1.3   1.7   15   0.936
HD           192281    CYG OB8    O5.   14   7.55   1.83  303.1380024610767   40.2681785919838    7.426   77.12463    3.40381    0.7509  0.0333     -5.929   0.057      5.101   0.055   -44.0   4.0   15   0.941
HD           192660    CYG OB8    B0     6   7.54   1.83  303.6086736089148   40.3291797834719    7.315   77.37354    3.13765    0.4993  0.0293     -6.353   0.051     -0.217   0.048   -23.0   7.5   15   0.947
BD        +39  4132    CYG OB8    B2     8   9.29   1.83  304.7218223635930   39.7526752765947    9.471   77.37030    2.10878    0.1669  0.1139     -5.758   0.201      0.478   0.193                 14   2.729
HDE          227900    CYG OB8    B2    10  10.44   1.83  302.1005899998835   41.2510889188596   10.361   77.52410    4.59741    0.1472  0.0505     -6.323   0.074      1.243   0.078                 11   0.973
HDE          228797    CYG OB8    B1     8   9.90   1.83  304.4540895555765   40.0315168637405    9.497   77.48575    2.43534    0.5230  0.0277     -5.196   0.047      0.228   0.046                 16   0.919
HDE          228929    CYG OB8    B0.5   6   9.63   1.83  304.9022639736822   39.9116123686926    9.035   77.57983    2.08390    0.5608  0.0268     -5.997   0.043     -0.028   0.043                 16   1.100
HD           193426    CYG OB8    B9     2   7.73   1.83  304.6656225752595   40.2269136025721    7.154   77.73846    2.41114    0.5511  0.0363     -5.966   0.060     -0.679   0.060   -19.0   7.5   14   1.039
HD           193946    CYG OB8    B2     6   8.91   1.83  305.3863463467217   39.8293266431737    8.549   77.72263    1.73115    0.6479  0.0302     -7.076   0.057     -0.309   0.054   -31.0   3.8   16   1.064
HDE          228365    CYG OB8    B1    14  10.02   1.83  303.2548871502097   41.0283488074000    9.943   77.81022    3.74661    0.3004  0.0323     -3.888   0.049      1.969   0.050                 15   0.921
HD           191978    CYG OB8    O8.5  10   8.02   1.83  302.7428339794474   41.3527563861309    7.972   77.87159    4.24658    0.6733  0.0391     -6.964   0.071      2.666   0.067   -17.5   1.3   16   1.049
HDE          228919    CYG OB8    B2     8   9.68   1.83  304.8662785605998   40.4616942143238    9.465   78.01886    2.41693    0.7929  0.0307     -3.882   0.044      0.233   0.045                 16   0.910
HD           193117    CYG OB8    O9.5   8   8.70   1.83  304.2495310682063   40.8437168820301    8.488   78.07270    3.01858    0.5619  0.0311     -6.087   0.059      0.007   0.062                 14   1.023
HDE          228712    CYG OB8    B0.5   2   8.65   1.83  304.1481728205969   40.8855946074239    8.062   78.06472    3.10556    0.5679  0.0350     -6.040   0.069      0.689   0.071                 12   0.889
HDE          228882    CYG OB8    B0.5   2   9.21   1.83  304.7407605421457   40.7051466448436    8.602   78.16647    2.63281    0.6645  0.0354     -6.781   0.062      0.463   0.062                 13   1.255
HDE          228928    CYG OB8    B2     6   9.69   1.83  304.8862992655455   40.6538205491066    9.303   78.18625    2.51271    0.5718  0.0350     -6.023   0.054      0.496   0.053                 14   1.303
HD           192039    CYG OB8    B0    12   8.78   1.83  302.8205445813409   41.9591425773428    8.690   78.41363    4.52763    0.5157  0.0349     -5.705   0.055      1.225   0.055   -21.0   3.8   15   0.815
HD           192001    CYG OB8    O9.5  12   8.25   1.83  302.7571115482316   42.1267773733711    8.186   78.52911    4.65829    0.5483  0.0378     -6.269   0.062      1.670   0.062   -27.0  22.5   15   0.971
HDE          228530    CYG OB8    B0.5   8  10.20   1.83  303.6667341253830   41.8408466537542    9.774   78.66044    3.93594    0.5602  0.0268     -5.690   0.046      0.656   0.046                 15   1.059
HD           192832    CYG OB8    B5     2   8.62   1.83  303.8479900098478   42.4009847595558    8.172   79.20294    4.13336    0.6222  0.0302     -7.178   0.057     -0.729   0.054   -16.0   7.5   15   1.003
HD           191423    CYG OB8    O9.   10   8.03   1.83  302.0296398894245   42.6061008400632    7.974   78.64316    5.36944    0.6046  0.0374     -5.891   0.062      2.707   0.062   -38.0   7.5   15   0.977
CYG OB2           1    CYG OB2    O9.   14  11.09   1.46  307.7939242271400   41.5314975297400   10.443   80.16855    1.22958    0.5487  0.0656     -5.337   0.110     -0.059   0.113                 15   1.501
SCHULTE          12    CYG OB2    B8     2  11.49   1.46  308.1706453613200   41.2414518270100    8.888   80.10212    0.83009    1.1751  0.1285     -3.694   0.236     -0.401   0.229                 16   1.550
CYG OB2          22    CYG OB2    O4.    0  11.68   1.46                                                                                                                                                       
BD        +40  4227    CYG OB2    O6.    6   8.98   1.46  308.3128253753184   41.3140219054077    8.420   80.22398    0.78730    0.6179  0.0383     -4.843   0.061     -0.294   0.059   -28.0  18.0   16   1.013
CYG OB2           8B   CYG OB2    O5.    0  10.31   1.46                                                                                                                                                       
CYG OB2           8D   CYG OB2    O9.   10  11.93   1.46                                                                                                                                                       
CYG OB2           8C   CYG OB2    O5.   10  10.08   1.46  308.3128102123700   41.3140043959900    8.420   80.22398    0.78730    0.6179  0.0383     -4.843   0.061     -0.294   0.059                 16   1.013
CYG OB2           9    CYG OB2    O5.    0  10.80   1.46  308.2947187329800   41.2522638798500    9.606   80.16626    0.76149    0.6012  0.0326     -5.554   0.053     -0.327   0.050                 16   0.910
SCHULTE           2    CYG OB2    B1     6  10.84   1.46  307.8417640238300   41.5245252445000   10.099   80.18408    1.19656    0.5532  0.0301     -5.259   0.052     -0.701   0.050                 15   1.144
BD        +40  4219    CYG OB2    O7.   10  10.22   1.46  308.0575920060796   41.4533348907635    9.675   80.22233    1.02410    0.6700  0.0361     -4.782   0.051     -0.467   0.052                 15   1.101
CYG OB2           6    CYG OB2    O8.   14  10.67   1.46  308.1893572948700   41.4270780984800   10.124   80.25983    0.92901    0.6437  0.0350     -4.709   0.061     -0.063   0.059                 15   1.211
CYG OB2           7    CYG OB2    O3.    0  10.50   1.46  308.3087742905100   41.3393984967800    9.741   80.24259    0.80484    0.6248  0.0298     -5.188   0.052     -0.451   0.051                 17   1.009
CYG OB2           3    CYG OB2    O8.    0  10.22   1.46  307.9062593480100   41.2224832207300    9.398   79.96900    0.97901    0.6834  0.0360     -4.500   0.058     -0.359   0.059                 17   1.301
BD        +41  3804    CYG OB2    O9.5   0   9.87   1.46  308.4421239360730   41.5502663098804    9.063   80.47153    0.85014    0.5903  0.4498     -0.450   0.803     -1.846   0.828                 17  13.898
BD        +41  3807    CYG OB2    O5.    0  10.04   1.46  308.5354782666359   41.6165020852467    9.241   80.56634    0.83363    0.5810  0.0268     -4.492   0.044     -0.449   0.042                 16   1.077
HD           201819    CYG OB4    B0.5  12   6.53   0.80  317.7656966753892   36.2995793312449    6.478   81.05298   -8.07686    0.8771  0.0449      0.465   0.065      0.528   0.064    -6.0   1.8   17   0.981
HD           202850    CYG OB4    B9     4   4.25   0.80  319.3539635825493   39.3946773897820    4.125   84.19431   -6.87235    2.0990  0.2896     -1.524   0.445     -2.835   0.445    -3.8   0.8   16   1.039
BD        +42  3914    CYG OB7    B0    10   8.43   0.63  314.1003549076896   43.1295815279554    8.049   84.30988   -1.44013                                                           -21.0   4.1   13  90.559
HD           197345A   CYG OB7    A2     2   1.24   0.63                                                                                                                                 -4.5   0.8              
HD           198931    CYG OB7    B0    14   8.72   0.63  313.0404852753153   44.4346080794847    8.465   84.81599   -0.01451    1.2662  0.2437     -2.785   0.368     -0.511   0.365   -26.0   7.5   14   6.151
BD        +44  3594    CYG OB7    B1    14   8.29   0.63  312.2983001892414   45.4110293683241    9.512   85.23622    1.01164                                                                         10  49.729
BD        +45  3260    CYG OB7    O9.   14   9.06   0.63  311.3970004223862   46.3505712001433    8.910   85.57443    2.08963   -0.1708  0.0947     -4.913   0.150      1.053   0.155                 13   2.350
HD           195965    CYG OB7    B0    14   6.98   0.63  308.1066230626671   48.2164757207162    6.927   85.70545    4.99554    1.1621  0.0419     -1.157   0.075     11.100   0.080    10.0   3.8   14   0.873
HD           199579    CYG OB7    O6.   14   5.96   0.63  314.1449089051920   44.9247224360753    5.887   85.69669   -0.29961    1.0633  0.0589     -1.405   0.101     -1.602   0.100    -5.8   3.8   14   0.922
HD           198478A   CYG OB7    B2.5   2   4.83   0.63  312.2345344403600   46.1141235470600    4.633   85.75351    1.49003    0.8496  0.1348     -3.168   0.229     -0.112   0.234    -7.2   1.8   15   0.725
HD           202253    CYG OB7    B1.5  12   7.75   0.63  318.2892204673258   43.8737761327280    7.646   86.89527   -3.20382    1.0288  0.0331     -2.500   0.053     -1.256   0.054   -21.0   1.3   16   0.921
HD           200776    CYG OB7    B2    10   7.73   0.63  315.9741474341074   46.3305341382109    7.735   87.59695   -0.33811    1.0229  0.0373      2.115   0.068     -1.419   0.068     1.3   7.5   14   0.932
HD           203064    CYG OB7    O7.5  10   5.00   0.63  319.6132731946932   43.9459412288156    4.962   87.61006   -3.84111    1.7026  0.1804     -2.012   0.324     -9.089   0.324   -30.0  22.5   16   1.046
HD           201733    CYG OB7    B2    14   6.64   0.63  317.4942978205434   45.5025533648022    6.690   87.69753   -1.67745    2.3119  0.0498      5.618   0.084     -5.779   0.083     9.0   1.8   16   1.143
HD           201666    CYG OB7    B2    14   7.64   0.63  317.3942151054393   45.7384900687430    7.618   87.82287   -1.46563    1.4070  0.0519     -2.088   0.093     -0.851   0.095   -11.0   5.9   13   1.051
HD           197512    CYG OB7    B1    14   8.57   0.63  310.5418718273119   49.7347380849664    8.514   87.88689    4.62947    0.6010  0.0374     -5.651   0.069     -0.159   0.068    -7.0   3.8   16   1.004
HD           202163    CYG OB7    B2    14   8.59   0.63  318.1555240459886   45.7951327703980    8.594   88.22730   -1.81465    1.1150  0.0631     -1.573   0.102     -1.301   0.103                 14   1.190
HD           202347    CYG OB7    B1.5  14   7.49   0.63  318.4244080259791   45.6114612100576    7.469   88.22324   -2.07730    1.0736  0.0444     -1.716   0.079     -1.626   0.079    -9.4   1.3   15   0.980
BD        +43  3913    CYG OB7    B1.5  14   8.86   0.63  321.2601826190948   44.4517700586067    8.652   88.80560   -4.31833    1.0705  0.0357     -2.005   0.057     -1.345   0.057                 15   0.969
HD           199216    CYG OB7    B1     8   7.03   0.63  313.4683483911891   49.5334234176615    6.875   88.92073    3.02680    0.8217  0.0293     -5.386   0.056     -0.694   0.056    -9.3   3.8   15   0.912
HD           201251A   CYG OB7    K5     6   4.54   0.63  316.6504283866400   47.6483952857800    3.900   88.88449    0.20203    2.6563  0.2663      3.243   0.516     -5.150   0.519   -25.8   2.6   15   1.250
HD           204722    CYG OB7    B1.5  12   7.67   0.63  322.3118521361198   44.3381268896148    7.495   89.26876   -4.92207    1.2343  0.0425      1.890   0.070     -3.863   0.070   -25.8  11.0   14   0.932
HD           203938    CYG OB7    B0.5  12   7.09   0.63  320.9589666099826   47.1645940483796    6.992   90.55791   -2.23435    4.4893  0.8527     -0.547   1.343    -18.444   1.344   -12.8   2.7   13  23.524
HD           205349    CYG OB7    K4     6   6.26   0.63  323.3245208862630   45.8540149552660    5.528   90.83246   -4.30608    1.3412  0.0704     -4.429   0.114     -0.887   0.113   -13.0   4.3   16   0.983
HD           198512    CYG OB7    B1    14   8.29   0.63  312.1365434018716   53.9061031528421    7.977   91.79281    6.43397    1.2611  0.0963     -5.131   0.227     -0.005   0.237    -7.0   7.5   14   2.740
HD           204022    CYG OB7    G0     6   7.44   0.63  321.0483823817424   50.4360516426038    6.893   92.89089    0.06042    1.0385  0.0310     -8.096   0.055     -1.033   0.055                 14   0.942
HD           199308    CYG OB7    B2    13   7.52   0.63  313.4674239411136   56.3630144395476    7.466   94.19786    7.39011    1.2071  0.0334     -7.041   0.061      1.130   0.064   -23.0   3.8   15   0.941
BD        +46  3474    CYG OB7    B0    14   9.64   0.63  328.3702175003813   47.2666193253611    9.407   94.39400   -5.50354    1.3591  0.0299     -3.979   0.051     -0.334   0.051    -7.1   3.0   16   1.083
HD           199661    CYG OB7    B2.5  12   6.23   0.63  314.0708817086891   56.8875147273002    6.185   94.81881    7.46909    3.0133  0.0547      6.708   0.098     -0.650   0.100   -19.0   3.8   16   1.037
BD        +49  3615    CYG OB7    B1    14   9.07   0.63  326.4673476978542   50.2924821463287    8.888   95.35192   -2.37093    0.5310  0.0297     -1.263   0.052     -0.359   0.051                 15   0.991
HD           206259    CYG OB7    B3    10   7.54   0.63  324.8230178844045   52.3624739083618    7.477   95.92659   -0.13267    0.6415  0.0408     -6.851   0.071     -0.059   0.070   -27.7   2.7   15   1.012
HD           199478    NGC 6991   B8     2   5.66   1.39  313.9575186746098   47.4176560660491    5.507   87.51081    1.41533    0.3193  0.0681     -4.635   0.121     -0.627   0.118   -15.0   7.5   13   0.898
HD           215191    LAC OB1    B1.5  14   6.43   0.48  340.7310291656975   37.8027328668484    6.378   96.64274  -18.42241    2.1013  0.0669     -3.640   0.073     -3.868   0.086   -17.8   1.8   13   1.103
HD           214680    LAC OB1    O9.   14   4.87   0.48  339.8153263200384   39.0502665389504    4.794   96.65086  -16.98336    2.7876  0.2321     -3.675   0.316     -3.410   0.351    -9.4   0.6   13   1.101
HD           207793    CEP OB2    B0.5  10   6.56   0.73  327.5103446693232   52.6973162295944    6.447   97.38908   -0.93631    1.2050  0.0333     -1.364   0.055      0.333   0.057    -8.6   1.8   14   0.921
HD           203338/9  CEP OB2    M1     6   5.66   0.73  319.8153399459500   58.6234862294700    4.595   98.18364    6.35672    1.5859  0.2150     -4.886   0.524     -2.764   0.521   -14.1   1.8   13   1.668
HD           205196    CEP OB2    B0     6   7.39   0.73  322.9100322092272   57.5025897816001    7.167   98.57099    4.41085    0.9321  0.0300     -5.010   0.055      0.342   0.055   -14.0   3.8   16   0.862
HD           202380    CEP OB2    M3     6   6.62   0.73  318.1968621172920   60.0979997503832    4.846   98.68696    7.97064    1.0342  0.1022     -4.113   0.212     -0.385   0.211   -14.5   1.8   15   0.802
HDE          235618    CEP OB2    B1    12   9.66   0.73  326.7117483434587   55.3353316942693    9.442   98.70950    1.39517    0.4152  0.0384     -4.800   0.069     -0.302   0.067    -5.0   7.5   14   0.924
HD           205794    CEP OB2    B0.5  14   8.43   0.73  323.9326305389379   57.4676327262051    8.279   98.95238    4.01250    1.0353  0.0310     -3.708   0.060     -2.157   0.060   -14.0  22.5   17   0.876
HD           206183    CEP OB2    O9.5  14   7.40   0.73  324.6095167842825   56.9737376809847    7.387   98.89433    3.40023    0.9566  0.0333     -5.537   0.059     -2.343   0.059    -4.0  22.5   17   0.920
HDE          239725    CEP OB2    B2    14   9.15   0.73  324.7698020389228   56.9498312640557    9.056   98.94385    3.32431    1.0063  0.0845     -4.988   0.132     -2.184   0.130                 14   1.707
HDE          239626    CEP OB2    B0    14   9.29   0.73  319.3894647837456   60.1004532216142    9.136   99.10056    7.53997    0.6060  0.0356     -6.076   0.071      0.852   0.072   -19.0   7.5   14   0.953
HD           205948    CEP OB2    B2    14   8.65   0.73  324.1994696948011   57.5839147543477    8.534   99.13708    4.00254    0.9840  0.0366     -5.121   0.069     -0.838   0.068   -19.0   1.0   15   0.949
HD           204827    CEP OB2    O9.5  14   7.95   0.73  322.2406673831480   58.7397842466511    7.705   99.16665    5.55254    0.7732  0.0935     -5.179   0.180     -0.104   0.180    20.0  10.8   15   2.952
HD           206267C   CEP OB2    B0    14   7.90   0.73                                                                                                                                                       
HDE          239729    CEP OB2    B0    14   8.34   0.73  324.8641921945932   57.4835569077917    8.221   99.33675    3.68995    1.0466  0.0384     -4.875   0.070     -1.388   0.069    -6.0   6.4   15   0.982
HD           206267AB  CEP OB2    O6.5  14   5.62   0.73  324.7400524622500   57.4890188792400    5.599   99.29036    3.73831    0.8952  0.2356     -6.038   0.472     -2.347   0.466    -6.4   7.5   15   2.751
HDE          239649    CEP OB2    B2    14   9.31   0.73  320.8940009814763   59.8515079657899    9.246   99.45294    6.82831    0.9702  0.0363     -4.560   0.074      0.114   0.074                 15   1.063
HDE          239712    CEP OB2    B2    14   8.65   0.73  324.2485042343594   58.1401663249567    8.380   99.53004    4.39812    1.3480  0.0282     -9.235   0.054     -1.766   0.054   -25.0  22.3   17   1.004
HDE          239767    CEP OB2    B0.5  14   9.21   0.73  326.5941314187963   56.9171699804192    9.107   99.67677    2.64900    0.4802  0.0327     -6.004   0.050      1.140   0.050                 16   1.015
HD           206773    CEP OB2    B0    14   6.94   0.73  325.6007731197499   57.7360530733159    6.713   99.80088    3.61994    1.0439  0.0271     -3.916   0.051     -1.822   0.051   -22.0   3.8   16   0.908
HD           204150    CEP OB2    B2    10   7.73   0.73  321.0587543597704   60.7973195185707    7.664  100.18383    7.44090    1.1130  0.0329     -3.665   0.069     -0.351   0.069   -18.0  12.9   16   0.968
HD           208501    CEP OB2    B8     6   5.80   0.73  328.7214744477337   56.6112242991438    5.467  100.38754    1.67509    0.9767  0.0706     -4.322   0.132      0.675   0.134   -15.0   3.8   14   0.994
HD           203374A   CEP OB2    B0.5  12   6.68   0.73  319.7806374996800   61.8584373209600    6.501  100.51283    8.62233    0.3826  0.4232     -6.249   0.903     13.718   0.906    -7.0   3.8   15  13.498
HD           205139    CEP OB2    B1     6   5.56   0.73  322.7470469349495   60.4594318825494    5.441  100.54543    6.62175    1.1040  0.0830     -3.758   0.168     -1.617   0.166   -14.5   1.8   16   0.963
BD        +53  2784    CEP OB2    B3    10   9.87   0.73  331.5937100777194   54.5825259922118    9.892  100.45692   -0.92146    0.4176  0.0322     -5.266   0.051     -0.144   0.048                 16   1.023
HD           206936    CEP OB2    M2     2   4.03   0.73  325.8769211763171   58.7800537071475    2.327  100.59523    4.31496    0.4778  0.4677     -1.801   0.900     -6.290   0.906    19.4   0.8   15   1.745
HDE          239758    CEP OB2    B2    14   9.53   0.73  326.1417207719443   59.0571496581733    9.408  100.88026    4.43625    0.7311  0.0289      0.296   0.052      0.509   0.051    11.0  22.5   17   0.954
HD           210072    CEP OB2    B3    10   7.67   0.73  331.5736440604985   55.2468001741642    7.541  100.83765   -0.37697    0.8026  0.0376     -3.142   0.065     -0.572   0.064   -29.0  13.7   16   0.959
HDE          239743    CEP OB2    B2    14   9.01   0.73  325.6942906672217   60.2959171227199    8.846  101.52015    5.52215    0.7702  0.2506     -2.829   0.494     -0.767   0.484   -18.0   4.1   16   7.079
HD           207538    CEP OB2    O9.   14   7.31   0.73  326.9157910277510   59.7003733895772    7.203  101.59894    4.67272    1.1939  0.0277     -2.943   0.054     -0.457   0.053   -14.3   1.5   17   1.026
HD           206327    CEP OB2    B2    12   9.19   0.73  324.7543316476056   61.5561477500209    8.614  102.01392    6.76943    1.2453  0.0332     -2.953   0.063     -0.368   0.062   -30.0   3.8   16   0.915
HD           209481    CEP OB2    O9.   14   5.54   0.73  330.5190527368686   58.0003634889520    5.461  102.00513    2.18345    0.9081  0.1043     -4.004   0.183     -0.160   0.187    -7.1   3.8   16   0.961
HD           206165    CEP OB2    B2     6   4.74   0.73  324.4800980370413   62.0819426011602    4.617  102.27128    7.24690    1.3395  0.2284     -4.296   0.389     -2.160   0.386   -13.3   1.7   17   1.086
HD           207260    CEP OB2    A2     2   4.29   0.73  326.3621873275259   61.1208046020469    4.026  102.30987    5.93417    1.2336  0.2614     -3.747   0.513      0.911   0.529   -20.8   1.8    6   0.686
HD           208266    CEP OB2    B1    14   8.12   0.73  328.2514431905138   60.6424013106798    8.038  102.71410    4.97916    1.0975  0.0368     -3.846   0.067     -1.610   0.064   -12.0   3.8   15   1.005
HD           207198    CEP OB2    O9.    7   5.96   0.73  326.2219959576611   62.4605672674245    5.822  103.13624    6.99490    0.9760  0.0534     -3.316   0.089      1.567   0.087   -17.6   1.3   16   0.885
HD           207308    CEP OB2    B0.7  11   7.49   0.73  326.4265279401590   62.3083388667940    7.424  103.10898    6.81760    0.9751  0.0314     -3.024   0.055     -1.393   0.054   -19.4   3.3   18   1.003
HD           207951    CEP OB2    B2    14   8.18   0.73  327.6693091111400   61.8031184533494    8.135  103.23170    6.05636    1.2109  0.0450     -4.480   0.085      1.655   0.081     8.0  22.5   17   1.101
HD           208606    CEP OB2    G8     6   6.13   0.73  328.8358136941013   61.5418105360933    5.584  103.49960    5.50534    1.0396  0.0458     -3.638   0.090     -0.049   0.090   -29.2   1.8   16   0.962
HD           208905    CEP OB2    B1    14   6.99   0.73                                                                                                                                -22.0   3.8              
HD           210839    CEP OB2    O6.    0   5.05   0.73  332.8773961833119   59.4144854822427    4.943  103.82790    2.61077    1.6199  0.1265    -11.129   0.218     -4.887   0.217   -71.0   2.7   17   0.867
HD           208218    CEP OB2    B1     9   6.64   0.73  328.1464365716483   62.7121704300536    6.613  103.98342    6.61985    1.0129  0.0351     -3.339   0.061      1.480   0.059   -21.8   1.8   16   0.862
HD           208440    CEP OB2    B1    14   7.90   0.73  328.4720738251112   62.6002083664270    7.891  104.02970    6.43876    1.2072  0.0333     -3.245   0.061      1.137   0.059   -21.0   6.4   17   0.883
HD           209454    CEP OB2    B1    14   7.78   0.73  330.3572045864473   61.5560940746511    7.731  104.08371    5.07267    1.1428  0.5310     -7.964   0.993      3.400   1.021   -17.0   3.8   17  18.802
HD           208185AB  CEP OB2    B2    14   7.38   0.73  328.0872450586900   63.1012427047200    7.992  104.20956    6.93872    0.9611  0.0412     -3.465   0.079      0.957   0.079   -24.0   8.9   17   1.054
HD           210478    CEP OB2    B1    14   7.33   0.73  332.1899776964009   61.0224185676261    7.267  104.47790    4.12107    0.9712  0.0448     -2.514   0.080     -1.191   0.075   -42.0  22.5   16   1.012
HD           209339    CEP OB2    B0    12   6.66   0.73  330.1636005316981   62.4877958158385    6.651  104.57751    5.86934    1.1836  0.0303     -2.350   0.060     -1.294   0.065   -20.2   1.8   15   0.919
HDE          239978    CEP OB2    M2     6   8.09   0.73  337.5447408957231   57.0008520065035    6.473  104.57966   -0.75032    0.2640  0.0528     -4.475   0.089     -0.623   0.092                 17   1.030
HD           208816    CEP OB2    M2     2   4.90   0.73  329.1630955012174   63.6255492187434    3.877  104.91910    7.04609    1.6661  0.2307     -1.407   0.466      0.960   0.469   -20.2   3.8   17   1.294
HD           209975    CEP OB2    O9.5   6   5.11   0.73  331.2866187029401   62.2798122173663    5.005  104.87061    5.39064    1.1648  0.1456     -2.306   0.250     -1.398   0.255   -11.4   0.8   16   0.889
HD           211971    CEP OB2    A2     6   6.89   0.73  334.8572580915018   60.1477806017871    6.459  105.06542    2.65939    0.8680  0.0248     -1.224   0.047      0.680   0.047   -17.0   3.8   16   1.044
BD        +65  1637    CEP OB2    B2    14  10.15   0.73  325.7090832232653   66.1097733348878    9.925  105.39064    9.89219    1.1163  0.0253     -3.910   0.048     -1.550   0.049                 19   1.024
BD        +60  2380    CEP OB2    B2    10   9.04   0.73  334.7617481090883   60.7670471398988    8.929  105.36660    3.20274    1.0655  0.0262     -1.517   0.047     -1.859   0.044                 17   0.889
HD           211880    CEP OB2    B0.5  14   7.75   0.73  334.6158445949245   63.2229021760189    7.649  106.66766    5.28903    1.0390  0.0348     -2.974   0.056     -0.750   0.055   -23.5   1.3   19   0.947
HD           213757    CEP OB2    B1    14   8.38   0.73  338.0898514580374   60.3345852657439    8.316  106.52738    1.97024    1.0049  0.0342     -3.107   0.063     -1.913   0.058   -14.0   4.7   16   0.924
BD        +61  2292    CEP OB2    B2    14  10.06   0.73  335.8010895743930   62.6999689074278    9.781  106.83445    4.55683    1.1154  0.0312     -1.906   0.051     -1.097   0.050                 15   1.051
BD        +62  2078    CEP OB2    O7.5  14   9.72   0.73  336.3899145758025   63.4173932188231    9.237  107.44554    5.02054    0.8084  0.0303     -1.739   0.049     -2.960   0.048                 17   1.288
HD           213023    CEP OB2    O9.   14   8.49   0.73  336.7181858022752   63.7180308753837    8.659  107.72972    5.19835    0.9783  0.0375     -1.964   0.059     -2.423   0.053   -36.0  10.2   16   1.141
HDE          235673    CEP OB1    O6.5  14   9.14   2.78  329.4074733362232   52.8205996314457    9.059   98.36426   -1.55492    0.2046  0.0389     -5.642   0.060     -0.287   0.059   -40.0   7.5   16   1.028
BD        +54  2629    CEP OB1    B1     8  10.54   2.78  326.8800984735111   55.3348976563631   10.328   98.78272    1.33345    0.2451  0.0299     -5.658   0.052     -0.810   0.050   -64.0   4.0   15   0.862
HD           209900    CEP OB1    A0     6   8.71   2.78  331.3075816423023   53.5102105403136    8.556   99.68954   -1.68926    0.1855  0.0305     -4.603   0.052     -0.715   0.051                 16   1.012
HD           210809    CEP OB1    O9.    4   7.55   2.78  332.9108353773471   52.4299862645453    7.501   99.84710   -3.12943    0.2313  0.0351     -4.897   0.063      1.109   0.059   -78.5   2.6   15   0.845
HOAG              5    CEP OB1    B2    14  11.40   2.78  333.0814118747600   57.2522254241200   11.195  102.68085    0.77442    0.1678  0.0308     -4.832   0.050     -0.330   0.049                 16   0.986
HOAG              7    CEP OB1    B2    14  11.48   2.78                                                                                                                                                       
HOAG              2    CEP OB1    B0     8  10.56   2.78  333.0365176840200   57.2722035696100   10.362  102.67228    0.80467    0.2314  0.0262     -4.771   0.043     -0.277   0.042                 16   0.947
BD        +53  2820    CEP OB1    B0    12   9.95   2.78  333.4570770400038   54.4097511285161    9.916  101.24205   -1.68617    0.2841  0.0402     -4.180   0.071     -1.167   0.066                 15   0.908
HDE          235781    CEP OB1    B6     6   8.59   2.78  334.2498607922204   53.6502701857113    8.445  101.20190   -2.57612    0.2174  0.0304     -4.753   0.048     -0.894   0.049   -68.0   1.8   16   0.984
BD        +53  2833    CEP OB1    B1    10  10.01   2.78  334.0609358297158   54.1671168979337    9.943  101.39750   -2.08487    0.2032  0.0415     -4.505   0.063     -1.046   0.060                 15   0.945
HDE          239856    CEP OB1    F2     4   8.70   2.78  331.8208227674685   56.2340231666897    8.135  101.52873    0.34163    0.6404  0.0325     -3.173   0.056     -0.350   0.057   -11.0  15.3   16   1.024
BD        +53  2837    CEP OB1    B2    10   9.97   2.78  334.2772267114819   54.2092790591440    9.909  101.52619   -2.12030    0.3126  0.0332     -4.795   0.053     -0.437   0.051   -55.8   7.5   16   0.966
HDE          235783    CEP OB1    B1     6   8.68   2.78  334.2792301893563   54.5076187345101    8.621  101.69295   -1.87285    0.1404  0.0376     -4.941   0.070     -0.660   0.067                 15   0.946
HOAG              3    CEP OB1    B2    10  10.77   2.78                                                                                                                                                       
HOAG              9    CEP OB1    B1    14  10.68   2.78                                                                                                                                                       
HOAG              8    CEP OB1    B1    14  10.67   2.78                                                                                                                                                       
BD        +53  2843    CEP OB1    O8.    0   9.50   2.78  334.6910907541867   54.2721223071439    9.393  101.76264   -2.20166    0.1121  0.0344     -3.974   0.058     -0.359   0.058                 16   1.017
BD        +54  2718    CEP OB1    B2    10  10.15   2.78  333.7478447279536   55.4635664490223   10.042  101.97390   -0.90957    0.1176  0.0385     -4.631   0.085     -0.191   0.079                 14   0.971
BD        +54  2726    CEP OB1    B1.5   8   9.38   2.78  334.1835583613354   55.4771700981181    9.265  102.18633   -1.03633    0.2412  0.0360     -5.113   0.066     -1.103   0.063   -53.7   7.5   14   0.926
HDE          235813    CEP OB1    B0    10   8.84   2.78  335.5609411203814   54.8003511541088    8.748  102.47413   -2.03386    0.1641  0.0348     -6.265   0.061     -0.497   0.059                 15   0.867
HILTNER        1106    CEP OB1    B0    10  10.46   2.78  334.5258296661600   55.9043275358100   10.231  102.58371   -0.78766    0.1202  0.0540     -3.964   0.080     -0.250   0.080                 13   1.044
BD        +53  2885    CEP OB1    B2    10  10.46   2.78  336.7812187963863   54.1815701977118   10.407  102.74511   -2.93493    0.2805  0.0423     -4.228   0.072     -1.016   0.071   -54.1  22.5   16   0.997
BD        +54  2745    CEP OB1    B0.5  12   9.56   2.78  335.2905630410970   55.5510683595763    9.507  102.75072   -1.31903    0.2232  0.0422     -4.458   0.069     -0.197   0.071   -65.6   7.5   12   0.856
HD           212455    CEP OB1    B6     6   7.87   2.78  335.7565402478371   55.2329362957804    7.757  102.80172   -1.72970    0.1953  0.0364     -4.338   0.064     -0.356   0.063   -58.2   2.3   16   0.927
HDE          235825    CEP OB1    O9.   14   9.28   2.78  335.8696867829491   55.2517942142365    9.186  102.86630   -1.74839    0.2615  0.0345     -4.504   0.059     -0.507   0.059                 16   1.006
HDE          239895    CEP OB1    B8     2   8.63   2.78  333.3201323073505   57.6661745631902    8.138  103.02170    1.04214    0.2090  0.0471     -4.546   0.109      0.099   0.105   -50.8   2.0   13   0.921
BD        +54  2761    CEP OB1    O5.    0   9.98   2.78  335.9303899649391   55.7002571935815    9.860  103.13553   -1.38801    0.2077  0.0296     -4.665   0.051     -0.343   0.050                 16   0.989
HD           212466    CEP OB1    K0     2   6.65   2.78  335.7792300331386   55.9632267213540    5.537  103.20476   -1.12048    0.2357  0.0944     -4.312   0.151     -0.041   0.150   -56.0   5.7   15   0.947
BD        +54  2790    CEP OB1    B0    12   9.69   2.78  337.5238833834350   54.7901590064828    9.666  103.43090   -2.63947    0.0922  0.0397     -4.920   0.068     -0.531   0.076   -64.3   7.5   15   0.987
HDE          239967    CEP OB1    B3     8   9.36   2.78  337.2365019085507   56.6032377400716    9.259  104.22975   -1.00362    0.4147  0.0319     -2.613   0.052     -0.581   0.051   -46.3  22.5   16   0.995
HILTNER        1137    CEP OB1    B0.5  10  10.49   2.78  337.5031425689600   57.0184953342000   10.278  104.56934   -0.72353    0.2267  0.0293     -2.623   0.051     -0.787   0.051                 16   1.043
HD           213470A   CEP OB1    A3     2   6.65   2.78  337.5779025471400   57.2254310396400    6.467  104.71063   -0.56697    0.2550  0.0298     -4.404   0.053     -0.492   0.051   -60.8   1.8   15   1.018
BD        +55  2770A   CEP OB1    B1.5  10   9.70   2.78  338.4396784012100   56.5329918128600    9.607  104.76385   -1.40264                                                                         12  51.265
BD        +55  2770B   CEP OB1    B1.5   8  10.10   2.78                                                                                                                                                       
BD        +57  2536    CEP OB1    B1     9  10.32   2.78  336.8529562452813   58.3674628698682   10.164  104.97261    0.60981    0.2061  0.0374     -4.008   0.058     -0.284   0.057                 15   0.897
BD        +54  2847    CEP OB1    B1     8  10.12   2.78  341.0808657519681   55.7456198811368   10.002  105.66736   -2.80615    0.2881  0.0333     -4.569   0.053     -0.974   0.056                 15   0.898
HILTNER        1145    CEP OB1    B2    10  10.45   2.78  338.6357574104000   58.3302163430500   10.342  105.75718    0.09890    0.2820  0.0287     -4.804   0.050      0.168   0.049                 16   0.897
LS III    +58    38    CEP OB1    O9.    0   9.91   2.78                                                                                                                                                       
BD        +55  2795    CEP OB1    B1    10   9.80   2.78  340.6883532355241   56.3461921413976    9.694  105.75745   -2.17318    0.3138  0.0320     -5.191   0.054     -0.632   0.050                 14   0.910
HD           215924    CEP OB1    M4     4   8.70   2.78  341.9309435020332   55.1584211303124    6.999  105.82236   -3.54995    0.3519  0.0708     -4.294   0.122     -1.330   0.121   -68.0   1.0   13   0.923
IRC       +60   361    CEP OB1    M1     2  11.74   2.78  338.3943123872479   58.8964238831655    8.210  105.93272    0.65169    0.4581  0.1023     -3.697   0.157     -0.750   0.159                 15   1.026
HD           215836    CEP OB1    B1     8   9.19   2.78  341.7600532403460   56.4317548421157    8.999  106.32239   -2.37468    0.1666  0.0931     -4.458   0.149     -1.064   0.148                 17   2.539
BD        +57  2581    CEP OB1    B0    10  10.04   2.78  340.0174068042477   58.4290603766312    9.801  106.43654   -0.17117    0.1158  0.0327     -4.074   0.060     -0.730   0.054                 15   0.942
LS III    +57    88    CEP OB1    B0    10  10.18   2.78                                                                                                                                                       
HD           215806    CEP OB1    B0     6   9.20   2.78  341.6676618843377   58.2955412436750    9.063  107.13676   -0.69732    0.3032  0.0351     -3.215   0.064     -0.670   0.057                 15   0.872
HD           215835    CEP OB1    O6.   14   8.59   2.78  341.7254619074041   58.0843143637264    8.468  107.06650   -0.89884    0.3082  0.0348     -3.303   0.061     -0.648   0.062   -35.4   3.8   17   0.915
LS III    +57    93    CEP OB1    O9.5  14  10.82   2.78                                                                                                                                                       
HDE          240068    CEP OB1    B0    10   9.64   2.78  341.8275667866809   58.4890449710542    9.460  107.30018   -0.56404    0.3252  0.0371     -3.021   0.057     -0.691   0.056   -42.4  22.5   15   1.027
BD        +55  2840    CEP OB1    O7.5   0  10.01   2.78  343.7853578781941   56.3830267635719    9.845  107.30424   -2.91874    0.2609  0.0394     -3.986   0.061     -1.143   0.060                 12   0.914
HD           216248    CEP OB1    B3     8   9.89   2.78  342.5776254276530   58.6604893006982    9.731  107.72648   -0.58874    0.2582  0.0282     -3.772   0.050     -0.448   0.051                 15   0.950
CASE             78    CEP OB1    M2     6  10.92   2.78                                                                                                                                                       
BD        +56  2903    CEP OB1    B0.5  12  10.12   2.78  343.9408065123731   57.6019174027822   10.079  107.90748   -1.85591    0.3458  0.0337     -2.448   0.052     -2.147   0.052                 17   0.919
HD           217476    CEP OB1    G5     2   4.99   2.78  345.0212532981510   56.9453746336273    4.958  108.15893   -2.69797    0.2078  0.0899     -3.389   0.153     -0.708   0.143   -59.1   1.2   14   0.886
SHARPLESS       149    CEP OB1    B0    14  12.47   2.78                                                                                                                                                       
HD           216927    CEP OB1    B9     2   8.31   2.78  344.0356185293697   58.8875247677989    7.996  108.50529   -0.71657    0.2189  0.0353     -3.876   0.055     -1.699   0.054   -58.0  12.7   18   1.074
LS III    +58    70    CEP OB1    O9.5  14  11.30   2.78                                                                                                                                                       
HD           217490    CEP OB1    B0.5   8   8.73   2.78  345.0376871659281   59.6198896398508    8.482  109.27894   -0.26904    0.0928  0.0415     -4.848   0.060     -1.328   0.066   -51.7   3.2   17   1.208
HD           218195    CEP OB1    O9.   10   8.34   2.78  346.3038858596464   58.2414830174510    8.350  109.31527   -1.79399    0.6296  0.0930     -3.726   0.151      0.084   0.152   -27.0   4.3   13   1.673
HDE          239886    NGC 7235   B9     4   8.84   3.18  333.1399747591766   57.2660009570482    8.466  102.71471    0.76772    0.1901  0.0348     -4.949   0.053     -0.296   0.052                 16   1.021
HDE          240168    CEP OB5    B1    10   9.17   1.67  345.6167645028553   56.6120495270849    8.986  108.31908   -3.13612    0.2362  0.0269     -3.696   0.041     -1.262   0.040   -77.9   3.3   17   0.870
BD        +56  2929    CEP OB5    B2    14  10.32   1.67  345.4416756222114   57.0400797012713   10.180  108.40690   -2.70635    0.4984  0.0299     -2.263   0.050      0.067   0.049                 17   0.983
HDE          240160    CEP OB5    O9.5   8  10.02   1.67  345.3967253545943   56.9934892867123    9.924  108.36541   -2.73879    0.1936  0.0323     -3.389   0.055     -1.562   0.049                 16   0.914
HDE          240165    CEP OB5    O9.5  14  10.13   1.67  345.5514697056199   57.1938573254414    9.944  108.52437   -2.59047    0.3125  0.0386     -4.648   0.055     -0.282   0.049                 16   0.836
BD        +56  2930    CEP OB5    B1    12   9.68   1.67  345.5197284232479   57.5461215425408    9.580  108.65291   -2.26200    0.2706  0.0338     -2.664   0.050     -1.310   0.048                 18   0.975
HDE          240171    CEP OB5    B1    14   9.90   1.67  345.6854643488056   57.1426423067678    9.828  108.56987   -2.66686    0.4404  0.0414     -3.408   0.058     -0.681   0.057   -19.5   2.8   17   0.903
GRUBISSICH        1    CAS OB2    B1.5  14  12.17   2.10                                                                                                                                                       
GRUBISSICH       23    CAS OB2    B0.5  10  10.25   2.10                                                                                                                                                       
GRUBISSICH       30    CAS OB2    B2    14  12.37   2.10                                                                                                                                                       
GRUBISSICH       31    CAS OB2    B1    10  10.72   2.10                                                                                                                                                       
BD        +58  2549    CAS OB2    B0    10  10.31   2.10  347.1873220139017   59.1197600167313   10.021  110.08217   -1.16593    0.2922  0.0314     -4.488   0.050     -1.487   0.043                 17   0.844
HD           219287    CAS OB2    B0     2   8.91   2.10  348.5146818305477   59.3747245747157    8.458  110.80709   -1.18513    0.2792  0.0362     -3.985   0.056     -1.292   0.053   -42.0   6.7   16   0.913
HD           218941    CAS OB2    B1.5   8   9.68   2.10  347.8117321683458   60.5727033549305    9.350  110.92606    0.05773    0.2855  0.0262     -4.008   0.041     -0.682   0.036                 18   0.963
HILTNER        1202    CAS OB2    B0    10  10.71   2.10  348.6487690758800   59.5535807480400   10.448  110.93599   -1.04361    0.2631  0.0280     -1.685   0.045     -1.814   0.043                 19   1.010
BD        +60  2493    CAS OB2    B0.5   6   9.42   2.10  347.3952836237480   61.4657875259471    9.405  111.07856    0.96053    0.7981  0.0289     -2.523   0.042      0.070   0.039                 19   0.988
CASE             80    CAS OB2    M2     4   9.72   2.10                                                                                                                                                       
CASE             81    CAS OB2    M2     4   9.92   2.10                                                                                                                                                       
BD        +59  2675    CAS OB2    B6     8  10.34   2.10  348.5470912439484   60.3863295628154   10.104  111.19320   -0.24995    0.7522  0.0385     -2.085   0.054     -0.720   0.048                 17   1.130
BD        +60  2499    CAS OB2    B1    10  10.13   2.10  348.1798504759068   61.2316553472710    9.998  111.33866    0.60181    0.3042  0.0263     -4.601   0.045      0.010   0.044                 19   1.052
HILTNER        1208    CAS OB2    B0.5  14  10.89   2.10  349.3070354674500   60.0077494798100   10.677  111.40876   -0.73935    0.2979  0.0317     -4.474   0.050     -0.633   0.052                 16   1.038
GEORGELIN              CAS OB2    O7.    0  11.88   2.10                                                                                                                                                       
BD        +59  2692    CAS OB2    B7     8   9.83   2.10  349.3639364588168   60.2498710218577    9.764  111.52126   -0.52309    0.3012  0.0308     -3.605   0.047     -0.751   0.045                 17   1.000
HDE          240250    CAS OB2    B9     6   8.76   2.10  349.5195280692679   59.8591963685028    8.542  111.45570   -0.91598    0.2886  0.0289     -3.889   0.048     -0.941   0.043   -50.1   2.3   18   0.980
HILTNER        1207    CAS OB2    B0.5   6  10.23   2.10  349.2640826640400   61.8857081731700    9.761  112.05776    1.02304    0.3926  0.0598     -4.679   0.092      0.344   0.083                 18   2.438
BD        +61  2415    CAS OB2    O9.    0   9.40   2.10  349.2641237254574   61.8857139674087    9.761  112.05776    1.02304    0.3926  0.0598     -4.679   0.092      0.344   0.083                 18   2.438
BD        +59  2707    CAS OB2    B2    10   9.84   2.10  350.5194861393908   60.3667138964540    9.815  112.09868   -0.61187    0.2743  0.0492     -3.958   0.059     -0.640   0.061                 13   1.015
HDE          240288A   CAS OB2    B9     6   9.43   2.10  351.0805426858800   59.7390872596900    9.978  112.15285   -1.29701    1.2508  0.0288     -6.356   0.046      0.537   0.045                 17   0.943
BD        +60  2522    CAS OB2    O6.5   0   8.67   2.10  350.1854733741129   61.1945912776095    8.506  112.22744    0.22203    0.3712  0.0289     -2.367   0.047      1.425   0.050   -27.0   5.9   19   1.023
BD        +60  2525    CAS OB2    B2    10   9.64   2.10  350.4507643699648   60.8471035139607    9.545  112.22969   -0.14846    0.2957  0.0262     -4.434   0.044     -0.378   0.040                 18   0.893
BD        +61  2472    CAS OB2    B5     6   9.57   2.10  353.2459582852089   62.2153058737291    9.050  113.92886    0.72278    0.2851  0.0310     -4.319   0.046      0.009   0.041                 18   0.868
BD        +60  2527    CAS OB2    B1    10  10.21   2.10  350.6016720556975   61.0245420109861   10.378  112.35870   -0.00627    0.3863  0.0655     -3.221   0.110     -0.629   0.094                 19   2.291
BD        +58  2597    CAS OB2    A2     4  10.08   2.10  352.0807500015591   59.5694801100125    9.246  112.57639   -1.62078    0.2904  0.0249     -3.461   0.042     -1.114   0.038                 19   1.128
BD        +62  2210    CAS OB2    B9     2   8.42   2.10  349.6371120307336   63.5014296942316    7.899  112.78973    2.47374    0.3210  0.0287     -3.760   0.049     -0.340   0.048                 19   1.030
LS I      +61    32    CAS OB2    O8.    0  10.80   2.10                                                                                                                                                       
BD        +59  2735    CAS OB2    B0     6   9.89   2.10  352.5206550413196   59.8471227719570    9.317  112.87406   -1.42644    0.3251  0.0249     -6.408   0.045     -2.174   0.041                 18   0.941
BD        +63  1964    CAS OB2    B0     8   8.46   2.10  349.3398447290388   64.1211573189684    8.195  112.88616    3.09984    0.3606  0.0322     -6.590   0.055      1.702   0.058  -125.3   3.2   18   0.910
CH CAS                 CAS OB2    F3     6  10.38   2.10  350.6184949893176   62.7571502519106   10.329  112.95018    1.62230    0.2708  0.0284     -3.651   0.047     -0.505   0.043                 19   0.920
BD        +60  2546    CAS OB2    A2     4   8.97   2.10  351.9909340397512   60.8471496244245    8.400  112.93844   -0.39465    0.1887  0.0280     -2.405   0.047     -0.326   0.043   -49.0   3.8   17   0.969
BD        +60  2542    CAS OB2    A2     6   8.78   2.10  351.7737294983184   61.3784534602731    8.567  113.00825    0.14240    0.2926  0.0365     -3.974   0.053     -0.914   0.049   -61.0   3.6   16   0.901
LS I      +60     5    CAS OB2    B1    10  11.47   2.10  352.3531409299144   60.9673449281110   11.239  113.14341   -0.33592    0.2420  0.0253     -3.625   0.042     -0.640   0.046                 18   0.914
BD        +60  2553    CAS OB2    B2     8  10.06   2.10  352.1823733109549   61.3070736868216    9.926  113.17146    0.01254    0.3444  0.0398     -4.005   0.052     -0.646   0.056                 14   0.938
BD        +60  2557    CAS OB2    B2    10  10.26   2.10  352.3272668853202   61.1475207933257   10.098  113.18772   -0.16083    0.2608  0.0296     -3.892   0.048     -0.896   0.047                 17   0.952
HDE          240331    CAS OB2    A4     6   9.12   2.10  353.5109595748937   59.7798876622952    9.442  113.32854   -1.64107    3.0600  0.0255     -8.372   0.042    -14.985   0.037                 19   0.939
BD        +60  2558    CAS OB2    B0    12   9.77   2.10  352.3352206054975   61.7069854488834    9.539  113.36594    0.36950    0.4658  0.0231     -4.048   0.042     -1.202   0.042                 18   0.886
LS I      +60     8    CAS OB2    O9.5  14  10.94   2.10  353.2366999686405   60.6621292407996   10.701  113.46050   -0.75811    0.2557  0.0270     -3.213   0.041     -0.587   0.037                 19   1.001
LS I      +60    10    CAS OB2    B1.5  10  10.99   2.10  353.4082214598152   61.0798675120119   10.752  113.66456   -0.38415    0.2154  0.0272     -2.919   0.041      0.346   0.039                 18   0.961
BD        +60  2582    CAS OB2    B8     4   8.68   2.10  353.8776365527462   60.9128391193895    8.339  113.83325   -0.61054    0.2842  0.0291     -3.496   0.045     -1.430   0.040   -64.0   3.8   19   0.961
BRODSKAYA       109    CEP OB3    B2    14  11.00   0.70                                                                                                                                                       
HD           216532    CEP OB3    O8.5  14   8.00   0.70  343.1273185207606   62.4405407431338    7.807  109.65195    2.67566    1.3316  0.0299     -2.833   0.050     -1.683   0.049   -28.1   2.5   19   1.145
HD           216522    CEP OB3    O8.5  14   8.03   0.70  342.8995787260118   71.8010315734275    8.892  113.78668   11.09040    2.9686  0.0313      1.656   0.046     -0.269   0.046                 17   0.971
HD           216629    CEP OB3    B2    13   9.28   0.70  343.3150181781901   62.1458333757762    8.995  109.60042    2.37265    1.2383  0.0273     -1.569   0.042     -1.470   0.040   -39.4   2.0   18   1.042
HD           216658A   CEP OB3    B0.5  14   8.91   0.70  343.3783133575413   62.1349195200087    8.670  109.62222    2.34986    1.4747  0.0880     -2.410   0.131     -1.202   0.121   -27.5   3.4   16   2.514
BRODSKAYA       208    CEP OB3    B1.5  14  10.48   0.70                                                                                                                                                       
BD        +61  2365    CEP OB3    B1    14   9.20   0.70  343.5751525536771   62.6653091017993    9.029  109.93640    2.78704    1.1811  0.0335     -1.207   0.055     -0.295   0.054   -36.0   3.7   17   1.182
HD           216711    CEP OB3    B1    14   9.05   0.70  343.4751712294409   62.5967684244736    8.833  109.86505    2.74543    1.1687  0.0287     -1.301   0.051     -2.460   0.044   -23.7  22.5   17   0.851
BD        +61  2366    CEP OB3    B1    14   9.72   0.70  343.6515674316257   62.6124646401957    9.454  109.94502    2.72418    1.1223  0.0357     -1.751   0.071     -0.739   0.066   -22.7   2.8   15   0.949
HD           216898    CEP OB3    O9.   12   8.00   0.70  343.9269091229495   62.3063389013513    7.838  109.92726    2.39310    1.1906  0.0329     -1.961   0.056     -2.315   0.058   -21.7   2.7   18   1.162
BD        +62  2127    CEP OB3    B2    13  10.16   0.70  343.4224273547699   63.4179799610260    9.966  110.20346    3.49429    1.0683  0.0376     -2.396   0.075     -0.252   0.065   -29.3   2.0   13   0.991
HD           217035    CEP OB3    B0    12   7.74   0.70  344.1289471039210   62.8683744076658    8.229  110.25307    2.86066    1.2073  0.0321     -1.346   0.055     -1.251   0.049   -19.3   2.2   19   1.015
HD           217086    CEP OB3    O7.   14   7.66   0.70  344.1966196756224   62.7271263306042    7.447  110.22056    2.71976    1.1742  0.0276     -1.175   0.052     -1.742   0.047   -16.2   2.9   17   0.854
HD           217312    CEP OB3    B0.5  14   7.42   0.70  344.6658110401486   63.0771495270661    7.296  110.56299    2.94606    0.6129  0.2208     -2.388   0.367     -2.399   0.342     9.0  30.0   19   7.094
HD           217463    CEP OB3    B1.5  14   9.02   0.70  344.9287190116851   62.7773246052412    8.908  110.54590    2.62370    1.9713  0.8162    -10.159   1.364      0.175   1.299   -21.7   7.5   16  25.858
BD        +62  2155    CEP OB3    B2    12   9.81   0.70  345.2273017634062   62.8816553903876    9.841  110.71347    2.66198    1.1613  0.0317     -2.663   0.050     -1.691   0.052   -24.7   3.8   15   0.932
HD           217657    CEP OB3    B0.5  14   8.14   0.70  345.2997527142763   62.9419601362822    7.954  110.76846    2.70329    1.1942  0.0337     -3.512   0.053     -2.089   0.052   -23.0   2.0   18   0.972
BD        +62  2154    CEP OB3    B1    14   9.33   0.70  345.1339875856344   63.5163501010847    9.139  110.93821    3.25716    1.1870  0.0259     -1.999   0.050     -0.956   0.048   -24.3   2.0   17   1.014
HD           217979    CEP OB3    B1    14   8.59   0.70  345.8338738389296   63.5505450604221    8.463  111.23721    3.16050    1.1935  0.0284     -1.839   0.054     -1.086   0.047   -21.8   7.5   17   0.992
HD           217919    CEP OB3    B0.5  10   8.27   0.70  345.7561141204830   63.6981524675066    8.045  111.26555    3.30944    1.1639  0.0337     -1.956   0.059     -0.952   0.053   -30.8  22.5   18   0.923
BD        +62  2166    CEP OB3    B2    14   9.36   0.70  346.1891816863072   63.3514869534739    9.180  111.30256    2.91436    1.1727  0.0271     -2.170   0.050     -1.132   0.043   -21.1   1.9   16   0.890
HD           218342    CEP OB3    B0    12   7.43   0.70  346.5373985997525   63.2127955791378    7.273  111.39119    2.72486    1.0213  0.0455     -0.429   0.070     -0.655   0.063   -15.2   7.5   16   1.391
BRODSKAYA      1172    CEP OB3    B2    14  10.48   0.70                                                                                                                                                       
HD           218323    CEP OB3    B0    10   7.64   0.70  346.4862781498151   64.2951510867693    7.430  111.79928    3.72786    1.0684  0.0301     -2.709   0.053     -0.543   0.050   -20.3   2.1   17   0.876
HD           219978    CEP OB3    K5     6   6.77   0.70                                                                                                                                -26.3   1.9              
HILTNER        1226    CAS OB5    B0.5  12   9.78   2.01  355.8103221025000   61.4628565171700    9.608  114.88010   -0.33819    0.2612  0.0246     -3.543   0.041     -0.813   0.039                 19   0.965
LS I      +61    28    CAS OB5    B0    14  10.94   2.01  355.9440356325688   61.4501483830637   10.774  114.93849   -0.36709    0.1706  0.0239     -2.562   0.041     -4.278   0.037                 18   0.997
LS I      +60    26    CAS OB5    B0.5  10  10.83   2.01  356.4151468134409   60.9526586017325   10.724  115.03082   -0.90603    0.1619  0.0270     -3.245   0.045     -0.750   0.037                 18   1.080
BD        +58  2651    CAS OB5    B5     6   9.93   2.01  357.0599099645289   59.4903267639949    9.729  114.97952   -2.40212    0.1930  0.0275     -2.475   0.047     -1.164   0.035                 19   1.024
BD        +61  2509    CAS OB5    B0.5   6   8.42   2.01  355.9474937770834   62.1648144629161    8.270  115.12510    0.32280    0.3325  0.0381     -4.308   0.061     -0.117   0.048   -44.8   2.1   16   0.932
BD        +60  2613A   CAS OB5    M4     2   8.60   2.01  356.0136361087400   61.7894886493500    6.637  115.05815   -0.04781    0.4200  0.0809     -3.471   0.117     -0.945   0.111   -55.4   2.4   17   1.056
LS I      +61    37    CAS OB5    B0    14  10.82   2.01  356.2070033852454   61.4970695410593   10.658  115.07191   -0.35401    0.2866  0.0271     -3.401   0.042     -1.182   0.037                 19   0.925
LS I      +61    33    CAS OB5    B2    10  11.27   2.01  356.0302659610222   62.1735485523338   11.151  115.16466    0.32123   -4.0312  1.0854    -12.466   1.863     -5.066   1.717                 16  41.766
LS I      +61    38    CAS OB5    B2    10  11.28   2.01  356.2173010878953   61.9759845467225   11.152  115.19873    0.10784    0.3203  0.0283     -3.868   0.045     -0.662   0.040                 19   0.989
LS I      +60    31    CAS OB5    B0    10  10.08   2.01  356.8343853971148   60.7565964684939    9.854  115.17981   -1.14674    0.3134  0.0267     -3.343   0.044     -0.946   0.039                 19   0.869
HD           224014    CAS OB5    F8.    2   4.59   2.01  358.5959749796959   57.4993797029928    3.986  115.30065   -4.52458    0.9470  0.2021     -5.890   0.291     -1.350   0.258   -45.9   1.1   16   0.929
BD        +60  2615    CAS OB5    B0.5   6   9.10   2.01  356.1754564158366   61.6680202897492    8.894  115.10103   -0.18489    0.2925  0.0289     -4.582   0.045     -0.780   0.041                 19   0.948
BD        +61  2515    CAS OB5    B0.5  14   9.98   2.01  356.4329167271794   62.2920035013807    9.823  115.37627    0.38803    0.1719  0.0269     -3.357   0.042     -0.825   0.035                 19   1.024
BD        +61  2526    CAS OB5    B2     6   8.77   2.01  356.9242924685419   62.0479358910846    8.652  115.53797    0.09469    0.2931  0.0413     -4.274   0.070     -1.524   0.051   -44.2   1.8   16   0.968
LS I      +60    36    CAS OB5    B1    10  10.80   2.01  357.3506519659284   61.1112191491218   10.600  115.50899   -0.86331    0.2491  0.0332     -3.503   0.045     -1.182   0.038                 18   1.023
LS I      +60    39    CAS OB5    B1.5  10  10.52   2.01  357.5238082232991   60.9270907412864   10.362  115.54692   -1.06207    0.2248  0.0310     -3.701   0.047     -1.202   0.039                 18   0.848
LS I      +62    19    CAS OB5    B2.5  10  10.81   2.01  356.6317305533121   62.9172714315978   10.595  115.62130    0.97052    0.1481  0.0263     -4.081   0.043     -0.259   0.039                 18   1.247
BD        +61  2529    CAS OB5    B1     6   8.65   2.01  357.1251188936109   61.9887549172304    8.459  115.61500    0.01440    0.3007  0.0412     -3.806   0.071     -0.501   0.061                 18   1.001
HD           223385    CAS OB5    A3     2   5.42   2.01  357.2090401211751   62.2145157051028    5.259  115.70746    0.22407   -0.0072  0.1070     -2.959   0.160     -0.952   0.152   -45.6   0.8   16   1.062
BD        +62  2296A   CAS OB5    B3     2   8.64   2.01  356.8350116270242   63.2200764088930    8.288  115.78542    1.24116    0.3079  0.0369     -2.954   0.087     -0.616   0.053   -60.3   2.4   13   0.937
BD        +60  2631    CAS OB5    B0    10   9.65   2.01  358.0541154594165   60.9161792164668    9.474  115.79518   -1.13233    0.1869  0.0298     -3.552   0.045     -1.069   0.039                 18   0.942
LS I      +60    50    CAS OB5    B0    14  11.60   2.01  358.2484158019370   60.4816874874530   11.331  115.78960   -1.57708   -2.4977  1.3013     -3.725   2.210     -3.969   2.170                 15  48.481
BD        +62  2299    CAS OB5    O8.    0   9.58   2.01  357.0186083017128   63.3974746508588    9.324  115.90877    1.39302    0.2893  0.0254     -3.190   0.043     -0.362   0.039                 18   0.968
LS I      +62    28    CAS OB5    B1    10  10.95   2.01  357.4814108980709   62.6943611491134   10.712  115.94404    0.66013    0.2658  0.0235     -3.559   0.035     -0.908   0.035                 19   0.848
LS I      +62    32    CAS OB5    B2.5  10  10.82   2.01  357.6288902310627   62.4382199092478   10.681  115.94991    0.39520    0.2895  0.0222     -3.390   0.034     -0.369   0.031                 18   0.821
BD        +60  2634    CAS OB5    M2     4   9.17   2.01  358.2343205476832   61.0023306661856    7.098  115.89989   -1.06819    0.4074  0.0590     -3.604   0.081     -1.298   0.069   -52.1   1.3   17   0.873
BD        +59  2786    CAS OB5    B0.5  10   9.59   2.01  358.4854278353099   60.3740313156901    9.596  115.87968   -1.70808    0.2931  0.0262     -3.184   0.043     -1.265   0.037   -80.0   3.8   19   0.941
HD           223767    CAS OB5    A4     4   7.22   2.01  358.0702562865964   61.8775639754459    7.000  116.02126   -0.19787    0.2324  0.0303     -3.714   0.051     -0.884   0.042   -38.0   6.8   17   0.842
HD           223960    CAS OB5    A0     2   6.93   2.01  358.4582616971915   60.8534007820459    6.623  115.97275   -1.23764    0.2409  0.0321     -3.309   0.051     -1.432   0.041   -51.0   4.0   17   0.808
BD        +61  2556    CAS OB5    B2    10  10.95   2.01  358.3043336740209   61.9629865630117   10.814  116.14786   -0.13948    0.2467  0.0364     -3.439   0.053     -0.765   0.044                 17   0.994
HD           224424    CAS OB5    B1     4   8.09   2.01  359.4487256404140   59.7201168832350    7.764  116.20991   -2.44970    0.2678  0.0357     -3.583   0.056     -1.031   0.050   -70.0   3.0   18   1.108
LS I      +61    92    CAS OB5    B2    10  11.22   2.01  358.4738155936849   61.7273690874158   11.099  116.17343   -0.38698    0.9586  0.1200     -3.230   0.200     -0.284   0.154                 17   3.454
BD        +62  2313    CAS OB5    B3     6   8.82   2.01  357.9953288652421   63.3029967024826    8.693  116.31235    1.19795    0.3111  0.0268     -3.653   0.042     -0.655   0.037   -49.5   1.0   19   0.872
BD        +61  2559    CAS OB5    O9.   14   9.72   2.01  358.4326414556165   62.4235069318271    9.627  116.30878    0.29614    0.9985  0.2097     -1.299   0.326     -0.160   0.308                 19   4.415
HD           224055    CAS OB5    B3     2   7.17   2.01  358.6754810067155   61.8388987923766    6.933  116.29095   -0.29912    0.2395  0.0307     -3.577   0.044     -0.585   0.044   -41.0   4.6   19   0.957
LS I      +60    60    CAS OB5    B3    10  11.29   2.01  359.0225051412388   60.9240886654914   11.183  116.25613   -1.22825    0.3782  0.0450     -3.643   0.064     -0.857   0.061                 16   1.258
LS I      +60    62    CAS OB5    B1.5  10  11.02   2.01  359.2966450476817   60.4850821775199   10.814  116.29470   -1.68568    0.2596  0.0269     -3.039   0.043     -2.231   0.042                 18   0.882
LS I      +61    98    CAS OB5    B3    10  11.26   2.01  358.7526858579093   62.0916432853867   10.915  116.38134   -0.06032    0.2925  0.0322     -3.563   0.046     -0.613   0.040                 19   1.006
HDE          240464    CAS OB5    O9.   14   9.59   2.01  359.7121092113404   60.2641724424456    9.489  116.45033   -1.94409    0.7665  0.0701     -2.268   0.106     -0.329   0.096                 17   1.848
LS I      +61   106    CAS OB5    B1    14  10.96   2.01  359.2573309396721   61.4186902083469   10.861  116.47125   -0.76870    0.3241  0.0283     -3.461   0.044     -1.053   0.040                 19   0.856
LS I      +61   112    CAS OB5    B2    14  10.62   2.01  359.3942113228528   61.3740646011555   10.546  116.52606   -0.82600    0.2423  0.0282     -3.170   0.043     -1.167   0.038                 19   1.014
HILTNER        1251    CAS OB5    B1    14  10.22   2.01  359.6798182266800   61.1609842865400   10.113  116.61676   -1.06270    0.1149  0.0313     -3.025   0.042     -1.344   0.050                 17   0.959
HD           224868    CAS OB5    B0     6   7.27   2.01    0.3400852927566   60.8392011104960    7.227  116.86688   -1.44149    1.2501  0.0797     -0.322   0.109     -0.934   0.114   -16.2   3.4   18   1.719
LS I      +60    72    CAS OB5    B2    14  11.50   2.01    0.6348360714828   61.1140276689326   11.428  117.05971   -1.19898    0.4030  0.0261     -3.474   0.040     -0.406   0.042                 18   0.992
HD           225146    CAS OB5    O9.7   6   8.60   2.01    0.9895943096889   61.1036365954009    8.468  117.22625   -1.24104    0.2894  0.0322     -1.159   0.053     -1.557   0.045   -35.0   7.5   17   1.032
LS I      +60    81    CAS OB5    B1    14  10.90   2.01    1.1766508329834   60.5922001448924   10.756  117.22291   -1.76052    0.4337  0.0322     -3.381   0.045     -1.548   0.038                 18   0.989
BD        +62  2353    CAS OB5    B1    10   9.87   2.01    0.5946205539024   62.9008852249603    9.809  117.37849    0.55931    0.1274  0.0513     -3.727   0.075     -0.814   0.069                 17   1.289
BD        +59  2829    CAS OB5    B0    12   9.84   2.01    1.7012734235010   60.6002350545086    9.642  117.47798   -1.79802    0.3649  0.0327     -3.599   0.045     -0.940   0.043                 17   0.859
HD           225094    CAS OB5    B3     2   6.24   2.01    0.8571527738500   63.6405093107429    6.130  117.63290    1.26380    0.2339  0.4881     -4.182   0.825      2.404   0.811   -41.3   2.9   15  14.668
HD              108    CAS OB5    O6.    0   7.40   2.01    1.5141191275852   63.6796588008214    7.287  117.92674    1.24978    0.3845  0.0343     -4.363   0.053     -1.265   0.050   -70.0  22.5   18   0.934
BD        +62     1    CAS OB5    B2    13  10.34   2.01    1.8880802333385   63.0803110335027   10.294  117.98857    0.63054    0.3157  0.0266     -3.173   0.043     -0.331   0.039                 19   0.870
BD        +61     8    CAS OB5    M1     6   9.51   2.01    2.4015312851045   62.6678109167192    8.356  118.15120    0.18499    0.2904  0.0486     -2.119   0.077     -1.494   0.060   -87.3  30.0   18   1.171
BD        +66  1661    CEP OB4    O9.   14   8.72   0.66  359.3858489913200   67.5542477107055    8.438  117.80679    5.22035    0.8091  0.0369     -1.916   0.062     -1.139   0.052   -24.0  10.0   17   1.034
BD        +67  1585    CEP OB4    B2    14  10.37   0.66  359.9902350678568   67.8549734019347   10.130  118.09377    5.46807    0.9867  0.0267     -2.207   0.044     -0.758   0.049                 18   1.216
BD        +66  1673    CEP OB4    O9.    0  10.09   0.66    0.4452830047972   67.5069728233036    9.325  118.19560    5.09299    1.0158  0.0308     -1.882   0.043     -1.439   0.045                 17   0.994
BD        +66  1675    CEP OB4    O7.    0   9.05   0.66    0.5428692599756   67.4089524058837    8.568  118.21364    4.98962    0.9278  0.0352     -1.967   0.051     -1.696   0.052   -13.0  11.3   18   1.276
LS I      +67     9    CEP OB4    B1    14  11.25   0.66    0.5566216939819   67.4177480148651   10.792  118.22052    4.99725    0.9413  0.0291     -2.046   0.044     -1.574   0.043                 17   0.909
LS I      +67    11    CEP OB4    B2    14  10.75   0.66    0.6133356289726   67.7068302758820   10.364  118.29700    5.27696    0.9634  0.0265     -1.956   0.047     -0.850   0.038                 18   0.976
BD        +67  1598    CEP OB4    O9.    0   9.14   0.66    1.2039383463954   68.1886941351298    9.027  118.60554    5.70943    0.8524  0.0288     -1.497   0.053     -0.616   0.053                 17   0.914
BD        +63     8    CAS OB4    B3    10   9.98   2.30    2.8962148979216   63.9344331222317   10.012  118.57057    1.40067    0.4597  0.0305     -3.399   0.047     -0.287   0.044                 19   0.986
BD        +63    12    CAS OB4    O9.    0   9.76   2.30    3.3958489113133   64.1648816774338    9.518  118.82143    1.59566    0.2459  0.0242     -2.116   0.041     -0.296   0.034                 18   0.869
BD        +59    38    CAS OB4    M2     4   9.17   2.30    5.3511882238831   59.9531024693057    7.966  119.17634   -2.69947    0.5334  0.0625     -3.554   0.084     -0.514   0.070   -47.2  30.0   18   0.913
BD        +62    49    CAS OB4    B0.5  10   8.94   2.30    4.7411945838401   63.5719916713478    8.816  119.32790    0.92770    0.4433  0.0291     -3.632   0.046     -0.359   0.043                 19   0.914
HD             1544    CAS OB4    B0.5  10   8.11   2.30    5.0230884044551   62.0663049055218    8.068  119.26971   -0.58236    0.4274  0.0374     -2.453   0.052     -0.770   0.054   -52.0   1.8   19   0.833
BD        +60    39    CAS OB4    O9.   14   9.46   2.30    5.4745790115612   61.7507246612886    9.353  119.44363   -0.92080    0.2999  0.0290     -3.614   0.045     -0.997   0.041   -20.9   2.0   18   0.944
LS I      +61   145    CAS OB4    B3    10  11.22   2.30    5.6104834683725   61.8277092716900   11.143  119.51620   -0.85159    0.3349  0.0352     -3.473   0.054     -1.076   0.049                 18   1.016
LS I      +62    90    CAS OB4    B1    14  11.15   2.30    5.5003830131856   62.9467032255831   11.045  119.59212    0.26599    0.4374  0.0487     -2.603   0.076     -0.418   0.071                 17   1.092
BD        +62    68    CAS OB4    B1     8   9.61   2.30    5.9191213545116   63.3660972120073   10.102  119.82652    0.66183    1.9126  0.0450      1.480   0.063     -5.730   0.084                 14   0.912
BD        +61    77    CAS OB4    B1    12   9.58   2.30    6.5967418466234   62.7607928459174    9.537  120.06992    0.02834    4.5958  0.5686     -3.944   0.886      2.029   0.835                 18  15.398
BD        +61    74    CAS OB4    O9.   14   9.55   2.30    6.4865085724942   62.5498378560923    9.465  119.99887   -0.17665    0.2399  0.0268     -2.990   0.039     -0.030   0.043                 18   0.934
LS I      +62   102    CAS OB4    B0.5  14  10.77   2.30    6.5212170068697   62.3727753337031   10.698  119.99740   -0.35444    0.4426  0.0277     -2.857   0.042     -1.256   0.039                 19   0.984
BD        +60    53    CAS OB4    B2    10   9.52   2.30    6.7689348912804   61.0548345844412    9.472  119.98724   -1.67755    0.1695  0.0360     -2.977   0.054     -1.171   0.046                 18   0.893
BD        +63    41    CAS OB4    B0    10  10.46   2.30    6.3061360153985   64.6690541799987   10.182  120.13148    1.93993    1.4017  0.1640     -1.767   0.244     -0.034   0.231                 17   4.304
BD        +62    79    CAS OB4    O9.5  12   9.22   2.30    6.6266690389311   63.4422800601857    9.083  120.14941    0.70530    0.3509  0.0304     -3.291   0.050     -0.288   0.041                 18   0.830
BD        +63    43    CAS OB4    B0.5  14  10.73   2.30    6.3852853429919   64.7392524812214   10.473  120.17224    2.00635    0.3531  0.0315     -3.368   0.058     -0.008   0.043                 16   0.961
BD        +62    81    CAS OB4    B2    10  11.05   2.30    6.8495188240208   63.0620369745642   10.932  120.21317    0.31726    0.2031  0.0617     -3.935   0.116     -0.599   0.080                  9   0.850
BD        +61    87    CAS OB4    A0     6   9.50   2.30    6.9577671529146   62.2701604207477    9.281  120.18954   -0.47583    0.2592  0.0314     -2.156   0.046     -0.295   0.039                 19   0.848
HD             2451    CAS OB4    B0.5  12   8.73   2.30    7.1998751731249   62.5062722592134    8.695  120.32246   -0.25072    0.2864  0.0286     -2.322   0.040     -0.340   0.040   -37.0   3.8   19   0.905
HDE          236429    CAS OB4    G1     6   8.77   2.30    7.4941192083558   60.2119638021514    8.575  120.26673   -2.54869    0.4222  0.0342     -2.683   0.049     -1.251   0.047   -38.1   7.5   19   1.129
BD        +59    67    CAS OB4    F5     6   8.87   2.30    7.5250216880810   60.1511399127132    8.485  120.27700   -2.61057    0.5232  0.0364     -3.819   0.048     -1.000   0.048   -38.0   3.8   20   0.928
BD        +59    70    CAS OB4    M0     6   8.71   2.30    7.8561177883316   60.2554454679152    7.918  120.44958   -2.51984    1.1853  0.0329      4.983   0.045     -6.850   0.043   -11.9   1.2   20   1.014
BD        +62    89    CAS OB4    B0    14  10.49   2.30    7.4551776858096   63.0677899124055    9.900  120.48696    0.29870    0.3613  0.0323     -3.020   0.048     -0.558   0.040                 17   0.897
BD        +61   105    CAS OB4    O9.   14   9.29   2.30    7.8300046755528   62.4276229258189    9.193  120.60623   -0.35325    0.2465  0.0293     -2.598   0.042     -1.324   0.039   -30.0   8.6   19   0.887
BD        +63    61    CAS OB4    B1     4   9.65   2.30    8.3420173040160   63.9980332904899    9.259  120.95267    1.19575    0.3028  0.0343     -1.869   0.051      0.935   0.045                 17   1.082
BD        +60    73    CAS OB4    B1     6   9.64   2.30    9.2901493604701   61.3601348671404    9.446  121.22142   -1.46419    0.2743  0.0310     -1.819   0.043     -0.266   0.039                 19   0.758
HILTNER           8    CAS OB4    O9.   12   9.99   2.30                                                                                                                                                       
BD        +63    33    CAS OB14   B1    14   9.44   0.88    5.4595548119684   64.5950943072554    9.279  119.76270    1.90564    0.3943  0.0274     -2.538   0.044     -0.216   0.039                 19   0.871
BD        +61    64    CAS OB14   B1.5  14   9.51   0.88    6.0410972985103   62.6233101649123    9.419  119.80239   -0.08260    0.3387  0.0296     -3.307   0.040     -0.626   0.041                 19   0.939
LS I      +62    96    CAS OB14   B2    14  10.47   0.88                                                                                                                                                       
BD        +63    48    CAS OB14   B1    10   9.12   0.88                                                                                                                                -68.0   7.5              
HILTNER          31    CAS OB14   B1    14  11.11   0.88    7.0464433161200   64.1310589657900   10.978  120.39841    1.37375    0.5159  0.0481     -2.429   0.079     -1.152   0.063                 15   0.866
HD             2619    CAS OB14   B0.5  10   8.31   0.88    7.6180401160854   65.2721562742332    8.125  120.73983    2.48967    0.9627  0.0353     -0.669   0.051     -2.058   0.047    -8.0   1.8   17   0.941
HD             2905    CAS OB14   B0.7   2   4.16   0.88    8.2499618651135   62.9317790648179    4.025  120.83616    0.13508    1.9199  0.3056      3.510   0.394     -1.524   0.383     0.3   0.7   11   0.632
HD             3191    CAS OB14   B1    12   8.57   0.88    8.9618502413355   61.4598100570213    8.435  121.07031   -1.35557    0.8061  0.0368     -0.835   0.051     -0.098   0.050   -22.0   3.8   20   0.856
BD        +63    70    CAS OB7    B0     6   9.17   2.01   10.1858028699395   63.9166747877763    8.950  121.75649    1.06933    0.3622  0.0303     -2.843   0.043     -0.377   0.041                 19   0.894
HILTNER           4    CAS OB7    B0    10  10.75   2.01                                                                                                                                                       
HILTNER          48    CAS OB7    B0.5  12  11.29   2.01   10.7699408363600   64.9188688741500   11.072  122.04575    2.06150    0.2587  0.0309     -2.372   0.042      0.460   0.045                 19   0.970
BD        +61   153    CAS OB7    A0     6   9.33   2.01   10.7468650562815   62.2349226386138    8.959  121.94787   -0.62068    0.4291  0.0288     -2.634   0.043     -0.724   0.045                 18   0.962
HD             3940    CAS OB7    A1     2   7.26   2.01   10.7085934303754   64.2912796165323    7.007  121.99875    1.43512    0.2788  0.0299     -3.004   0.046     -0.355   0.041   -58.2   1.9   18   0.799
BD        +64    76    CAS OB7    B1     6   9.10   2.01   11.2141438667646   65.2652757856141    8.913  122.24294    2.40233    0.3593  0.0325     -2.765   0.045     -0.037   0.046                 18   0.911
LS I      +64    35    CAS OB7    B1    14  11.38   2.01   11.0553899385604   64.4611902266713   11.346  122.15393    1.60034   -0.3653  0.2253     -1.993   0.332     -0.976   0.276                 19   5.920
BD        +63    87    CAS OB7    B0.5  12   9.87   2.01   11.1976284329026   64.3371294187290    9.731  122.21205    1.47467    0.3229  0.0311     -2.329   0.044     -0.084   0.040                 19   0.899
HILTNER          55    CAS OB7    B1    12  10.69   2.01   11.2836504330300   64.3919641501900   10.550  122.25065    1.52855    0.3260  0.0406     -2.483   0.054     -0.192   0.045                 16   0.874
BD        +63    89    CAS OB7    B1     6   9.50   2.01   11.3035404510558   64.3918702064443    9.309  122.25924    1.52825    0.3091  0.0397     -2.427   0.053     -0.297   0.050                 15   0.823
HILTNER          57    CAS OB7    B2    10  11.22   2.01   11.3012916225100   63.9664364826300   11.009  122.24798    1.10296    0.4309  0.0311     -3.097   0.043     -0.354   0.048                 18   1.025
LS I      +63    97    CAS OB7    B1    13  10.60   2.01   11.1757586127279   63.9077701552577   10.292  122.19134    1.04571    0.2292  0.0304     -1.841   0.040      0.197   0.042                 19   1.008
HILTNER          58    CAS OB7    B1    10  11.05   2.01   11.3217813389600   63.7102223666300   10.821  122.25085    0.84661    0.2256  0.0247     -2.221   0.034     -0.245   0.037                 20   0.938
HILTNER          59    CAS OB7    B0.5  14  10.50   2.01   11.3960703126200   63.3520627858200   10.284  122.27560    0.48777    0.2612  0.0307     -2.511   0.046     -0.535   0.045                 19   0.867
HILTNER          62    CAS OB7    B3    10  11.04   2.01   11.6764029231300   64.4577863561500   10.884  122.42164    1.59073    0.3079  0.0303     -1.966   0.049     -0.260   0.046                 16   1.107
HILTNER          61    CAS OB7    B2    10  10.50   2.01   11.6157573195900   64.3803967367700   10.818  122.39399    1.51384    0.6150  0.0554     -2.086   0.083     -0.363   0.068                 15   1.262
HD             4613    CAS OB7    B1     8   8.79   2.01   12.2593592322599   65.5503971405596    8.627  122.68325    2.67981    0.3626  0.0337     -2.638   0.053     -0.079   0.060                 16   0.808
CASE             23    CAS OB7    M1     4  10.72   2.01                                                                                                                                                       
HD             4694    CAS OB7    B3     2   8.50   2.01   12.4719725246406   64.6377902006114    8.209  122.76585    1.76654    0.2950  0.0344     -2.411   0.050     -0.497   0.056   -49.0   1.7   18   0.961
BD        +61   175    CAS OB7    B3     8   9.59   2.01   12.6475924363645   62.3660679491134    9.307  122.83363   -0.50552    0.2773  0.0268     -2.254   0.037     -0.204   0.038                 19   0.887
HD             4841    CAS OB7    B5     2   6.86   2.01   12.8580282112313   63.7811691057124    6.669  122.93127    0.90942    0.2263  0.0253     -2.392   0.038     -0.722   0.036   -26.0   3.8   20   0.991
BD        +63   102    CAS OB7    B1     8  10.00   2.01   13.0746177840954   64.6835765612014    9.839  123.02395    1.81198    0.2759  0.0260     -2.451   0.040     -0.197   0.039                 19   0.926
HILTNER          74    CAS OB7    B2    14  11.31   2.01   13.1243931524800   64.5489067067200   11.267  123.04581    1.67739    1.5666  0.0257      1.319   0.037     -4.699   0.036                 19   0.878
BD        +63   108    CAS OB7    B3    10  10.67   2.01   13.4320191052820   64.7620883581269   10.365  123.17616    1.89142    0.3490  0.0378     -2.352   0.052     -0.389   0.070                 15   0.908
BD        +64    93    CAS OB7    B2    10  10.18   2.01   13.8284562723353   65.2448733036966   10.065  123.33800    2.37618    0.2181  0.0285     -1.731   0.042     -0.975   0.041                 19   0.972
HILTNER          76    CAS OB7    B2    14  11.21   2.01   13.7175842164300   63.4811453523600   11.126  123.31507    0.61195    0.3085  0.0306     -2.311   0.041     -0.815   0.042                 17   0.994
HILTNER          78    CAS OB7    B2    12  11.06   2.01   13.9806954484100   63.9868372684800   10.863  123.42373    1.11937    0.3622  0.0301     -1.687   0.041     -0.631   0.044                 18   1.170
HILTNER          79    CAS OB7    B1    14  11.67   2.01   14.2834931657300   63.2676101458500   11.601  123.57244    0.40294    0.2660  0.0347     -2.218   0.046     -0.695   0.046                 19   0.814
HD             5551    CAS OB7    B1.5   2   7.71   2.01   14.6118032654296   63.7136197219521    7.529  123.70793    0.85243    0.3455  0.0361     -2.097   0.048     -0.929   0.050   -51.0   1.8   18   0.901
HILTNER          86    CAS OB7    B2    10  10.99   2.01   14.9559572251700   64.6603971730200   10.803  123.82946    1.80326    0.5035  0.0322     -1.687   0.045     -0.260   0.044                 18   1.243
HILTNER          88    CAS OB7    B1    14  10.99   2.01                                                                                                                                                       
HILTNER          85    CAS OB7    B2    10  10.49   2.01   14.8505010432300   63.0363298959300   10.272  123.83456    0.17854    0.3303  0.0321     -2.099   0.042     -0.708   0.051                 18   0.990
HILTNER          89    CAS OB7    B1    14  11.72   2.01   14.9890634196200   63.8193278969800   11.584  123.87146    0.96312    0.3489  0.0272     -2.699   0.036     -0.366   0.039                 19   0.963
HD             5689    CAS OB7    O6.    0   9.13   2.01   14.9482948260639   63.6078467946803    9.039  123.86034    0.75115    0.3110  0.0329     -0.062   0.041     -3.194   0.045                 19   1.004
HD             5776    CAS OB7    A0     6   8.05   2.01   15.1373199975597   63.0287983475041    7.880  123.96480    0.17532    0.3524  0.0366     -1.440   0.044     -0.815   0.049   -37.0  22.5   17   1.004
HILTNER          93    CAS OB7    B1    14  10.92   2.01   15.3002839038100   63.9539999010900   10.741  124.00360    1.10257    0.3122  0.0328     -2.268   0.044     -0.437   0.049                 16   0.945
HILTNER          96    CAS OB7    B3    10  11.03   2.01   15.7123699201500   64.0011747986600   10.851  124.18233    1.15713    0.3392  0.0285     -2.361   0.039     -0.573   0.041                 19   0.963
HD             6474    CAS OB7    G0     2   7.62   2.01   16.7489176115599   63.7731646256921    6.884  124.64993    0.95332    0.3015  0.0296     -2.055   0.041     -0.429   0.047                 18   0.985
BD        +62   207    CAS OB7    M4     4   9.82   2.01   17.0830008031789   63.5865290884119    7.390  124.80953    0.77638    0.4718  0.0549     -2.421   0.071     -0.517   0.080                 18   0.943
BD        +59   136    CAS OB1    B2    12  10.11   2.01   13.4969110615857   60.0134764582780   10.097  123.25089   -2.85670    0.4456  0.0434     -2.619   0.053     -0.613   0.058                 17   1.016
BD        +60   149    CAS OB1    B2    10   9.83   2.01   15.7015820387921   60.8606347117898    9.832  124.31623   -1.98056    0.4355  0.0354     -0.545   0.045     -0.496   0.047   -31.0   3.8   16   0.971
HD             6182    CAS OB1    B0.5   8   8.23   2.01   16.0152778174736   61.8105313784333    8.148  124.42233   -1.02469    0.4322  0.0383     -1.160   0.050     -1.237   0.057   -47.0   3.8   17   0.883
BSD            1028    CAS OB1    B1.5  14  11.00   2.01                                                                                                                                                       
BD        +59   177    CAS OB1    B2    10   9.73   2.01   16.1687636636046   60.5052357641519    9.951  124.56188   -2.32462    0.7779  0.0399     -1.039   0.049     -1.079   0.059   -42.0   3.8   15   0.964
BSD             559    CAS OB1    B2    10  10.63   2.01                                                                                                                                                       
HILTNER         102    CAS OB1    B0    10  10.42   2.01   17.2709926496200   62.7917400641000   10.113  124.94740   -0.01093    0.0436  0.0291     -1.346   0.043     -0.194   0.042                 19   1.000
BD        +60   169    CAS OB1    B2    10   9.98   2.01   17.2504116261503   61.4707881939600    9.870  125.02803   -1.32946    0.3385  0.0577     -1.488   0.074     -0.618   0.090  -102.0  22.5   16   1.641
HDE          236633    CAS OB1    B7     6   9.68   2.01   17.3014181372839   60.6280444748857    9.019  125.11048   -2.16853    0.3452  0.0323     -2.406   0.038     -1.223   0.049   -72.0   3.8   17   0.988
HD             7103    CAS OB1    B0     2   8.40   2.01                                                                                                                                -42.0   1.8              
BD        +59   205    CAS OB1    B1    14  10.56   2.01   18.2327670546677   59.9178922610127   10.504  125.62558   -2.84140    0.3261  0.0362     -1.704   0.039     -1.080   0.044   -32.0  22.5   17   1.156
BD        +57   243    NGC 457    B0    12   9.48   2.01   19.7254638451200   58.2019047787813    9.252  126.55459   -4.47654    0.3133  0.0271     -1.393   0.029     -0.904   0.037   -37.0   7.5   20   0.839
BD        +57   252    NGC 457    B1    12   9.51   2.01   19.8924171344021   58.2561475884856    9.408  126.63637   -4.41312    0.2878  0.0299     -1.420   0.032     -0.943   0.039   -48.0   9.1   20   0.845
HDE          236697    NGC 457    M2     6   8.65   2.01   19.9734078080593   58.3085401331491    7.507  126.67304   -4.35636    0.3809  0.0423     -1.538   0.040     -0.888   0.051   -32.5   1.0   17   0.913
HD             7902C   NGC 457    B6     6   6.97   2.01   19.9655527277100   58.2081420018200    6.820  126.68005   -4.45660    0.2432  0.0309     -1.339   0.034     -0.834   0.042   -28.5   2.1   20   0.953
BD        +60   261    CAS OB8    O7.5  10   8.63   2.30   23.1363377133292   61.1294002426343    8.573  127.87485   -1.34723    0.3607  0.0362     -2.118   0.039     -4.075   0.045                 17   0.901
HD             9311A   CAS OB8    B5     6   7.15   2.30   23.3083438679500   60.6864342576000    7.151  128.02841   -1.77107    0.2635  0.0333     -1.052   0.035     -0.854   0.046   -40.3   1.4   20   0.918
STEPPE           73    CAS OB8    B2    14  10.58   2.30   23.3408032041200   60.6700395801100   10.549  128.04676   -1.78468    0.8947  0.3911     -0.752   0.428      2.673   0.520                 14   7.504
STEPPE           42    CAS OB8    B2    14  11.25   2.30   23.3180357018100   60.6337344531900   11.165  128.04162   -1.82231    0.3678  0.0413     -1.214   0.042     -0.958   0.054                 19   1.067
LS I      +61   203    CAS OB8    B0    14  10.75   2.30   23.7898546224743   61.6352386001064   10.619  128.10082   -0.79695    0.3456  0.0298     -1.144   0.031     -0.499   0.041                 17   0.904
BD        +59   274    CAS OB8    M0     6   8.50   2.30   23.3717266564486   60.6465862896576    7.436  128.06552   -1.80537    0.3380  0.0327     -1.214   0.034     -0.785   0.044   -44.7   1.6   20   0.963
BD        +60   274    CAS OB8    B3    10  10.66   2.30   23.9068878738403   61.2805095701118   11.239  128.21613   -1.13705    0.9657  0.1219     -1.141   0.114     -0.823   0.143                 14   1.819
BD        +60   282    CAS OB8    B1    10  10.63   2.30   24.1606442173006   61.4316372538804   10.505  128.30989   -0.96720    0.3409  0.0295     -1.515   0.030     -0.489   0.040                 18   0.984
BD        +60   279    CAS OB8    B2     8   9.08   2.30   24.1051209457262   60.9805358709499    9.021  128.36207   -1.41607    0.3574  0.0353     -0.981   0.039     -0.584   0.050                 18   0.990
BD        +60   289    CAS OB8    B2     9  10.17   2.30   24.5787125263186   61.3571045881032   10.006  128.52014   -1.00500    0.3178  0.0345     -1.525   0.034     -1.006   0.045                 18   0.895
HD             9973    CAS OB8    F5     4   6.89   2.30   24.7798677710006   61.0790920048785    6.556  128.66609   -1.26069    0.3494  0.0323     -1.111   0.034     -0.272   0.046   -25.0   1.8   17   0.841
BD        +59   293    CAS OB8    B2    12  10.45   2.30   24.5481416727590   60.3617549350379   10.374  128.68532   -1.98667    0.2618  0.0286     -0.816   0.029     -0.473   0.041                 19   0.958
HDE          236815    CAS OB8    B0.5  10   8.52   2.30   24.8384970084460   60.4084276852677    8.488  128.81795   -1.91458    0.0500  0.0523     -1.036   0.060     -0.671   0.080   -32.0   3.8   16   1.079
BD        +61   315    CAS OB8    A0     6   9.58   2.30   25.9306826744033   61.8343223744342    9.177  129.06028   -0.41373    0.2381  0.0307     -0.699   0.035     -0.394   0.045    12.3   2.3   19   0.975
BD        +60   310    CAS OB8    M0     6   9.29   2.30   25.5688063361945   61.4212064364564    8.214  128.97376   -0.85276    0.2605  0.0356     -2.104   0.040     -0.688   0.052   -36.3   7.5   17   1.039
MUELLER          41    CAS OB8    B2     8  10.73   2.30   26.0334958453900   61.8952565605500   10.396  129.09545   -0.34425    0.2394  0.0315     -1.024   0.043     -0.602   0.053                 16   0.889
MUELLER          97    CAS OB8    B1.5  14  11.84   2.30   26.0905692856000   61.8621706191400   11.693  129.12852   -0.37118    0.2640  0.0269     -0.604   0.030     -0.424   0.039                 19   1.079
MUELLER          11    CAS OB8    B1    14  11.74   2.30   25.9884528324300   61.8781691786300   11.747  129.07813   -0.36528    0.2976  0.0305     -1.003   0.030     -0.444   0.040                 17   1.110
MUELLER          33    CAS OB8    B2    12  12.15   2.30   25.9908891998400   61.8977849814000   11.938  129.07529   -0.34584    0.2728  0.0280     -1.034   0.029     -0.541   0.038                 19   1.006
HD            10494    CAS OB8    F5     2   7.31   2.30   26.0484004674128   61.8498015846748    6.765  129.11155   -0.38734    0.3066  0.0264     -1.088   0.030     -0.448   0.037   -38.8   2.5   19   1.005
MUELLER           3    CAS OB8    B1.5  12  11.48   2.30   25.9643356746900   61.8531069335200   11.250  129.07205   -0.39212    0.2670  0.0308     -0.904   0.036     -0.447   0.048                 18   1.107
BD        +60   311    CAS OB8    B2    10   9.96   2.30   25.6907907506915   60.8465348224046    9.978  129.14461   -1.40461    0.3254  0.0308     -0.856   0.030     -0.283   0.044                 19   0.967
MUELLER         101    CAS OB8    B1    14  12.23   2.30   26.1861085671200   61.8310559956300   11.918  129.17901   -0.39242    0.3097  0.0276     -0.948   0.031     -0.523   0.041                 19   1.091
MUELLER         102    CAS OB8    B2    12  11.22   2.30   26.1665901261400   61.8310153738200   11.058  129.17000   -0.39435    0.3117  0.0271     -0.990   0.029     -0.447   0.039                 19   1.042
LS I      +60   173    CAS OB8    B2    14  10.96   2.30   25.8573074290426   60.9936798869974   10.882  129.19466   -1.24430    0.4184  0.0294     -1.030   0.029     -0.733   0.041                 20   1.017
HILTNER         164    CAS OB8    B1     8  10.55   2.30   26.5304104747000   62.0241692420400   10.333  129.29738   -0.16986    0.3088  0.0302     -0.928   0.031     -0.489   0.039                 18   0.951
BD        +60   336    CAS OB8    B9     4   9.09   2.30   26.5425847192150   61.4425699344362    8.813  129.42541   -0.73722    0.3130  0.0335     -1.206   0.033      0.057   0.045                 18   0.913
BD        +60   331    CAS OB8    B8     4   8.95   2.30   26.4838156538787   61.2348080100768    8.617  129.44150   -0.94627    0.3434  0.0322     -0.993   0.037     -0.441   0.051   -30.4   1.1   18   0.797
BD        +60   333    CAS OB8    B5     6   8.91   2.30   26.5204068862894   61.2282761826614    8.650  129.46010   -0.94896    0.4202  0.0590     -0.525   0.067     -0.498   0.093                 10   0.789
BD        +60   345    CAS OB8    B0     8   9.74   2.30   26.6903613613357   61.5025711576581    9.571  129.48169   -0.66364    0.3330  0.0287     -1.126   0.029     -0.417   0.040                 20   0.918
BD        +60   339    CAS OB8    B6     4   8.50   2.30   26.5990915309091   61.2582549415796    8.273  129.49078   -0.91167    0.3768  0.0380     -0.955   0.040     -0.424   0.058   -22.0   5.2   18   0.916
BD        +60   343    CAS OB8    B2     8   9.27   2.30   26.6438984023758   61.2624978864057    9.089  129.51094   -0.90297    0.3552  0.0328     -0.979   0.031     -0.402   0.043   -33.0   7.5   19   0.955
BD        +60   335    CAS OB8    M3     4   9.16   2.30   26.5228383670670   60.9935214945447    7.260  129.51061   -1.17822    0.4546  0.0464     -0.828   0.044     -0.677   0.060   -48.4   7.5   19   0.966
BD        +60   351    CAS OB8    B6     4   9.03   2.30   26.8340367038447   61.1319429299525    8.896  129.62833   -1.01095    0.2978  0.0320     -0.918   0.035     -0.528   0.050   -36.5   0.6   17   0.968
LS I      +60   192    CAS OB8    B0    10  10.95   2.30   26.8419011523958   60.7968209603893   10.716  129.70414   -1.33741    0.1288  0.0245     -0.927   0.025     -0.165   0.037                 19   0.940
HD            10756    CAS OB8    B7     2   7.54   2.30   26.7349546634771   60.6697606992586    7.416  129.68029   -1.47272    0.2613  0.0322     -0.818   0.030     -0.063   0.045   -28.0   3.8   18   0.916
HDE          236871    CAS OB8    M3     4   8.74   2.30   26.7500452545390   60.3723257432509    7.135  129.75111   -1.76171    0.4012  0.0388     -0.915   0.035     -0.815   0.051   -55.3   3.8   19   0.907
BD        +59   334    CAS OB8    B0    14  10.39   2.30   27.7888026545338   60.4363424073630   10.267  130.23740   -1.58561    0.3848  0.0286     -1.038   0.027     -0.528   0.045                 17   1.010
LS I      +60   198    CAS OB8    B8     4  10.54   2.30   28.0815064589010   60.9733797084332   10.009  130.25239   -1.03001    0.3804  0.0293     -0.767   0.028     -0.532   0.041                 19   0.915
BD        +60   368    CAS OB8    B2    10  10.65   2.30   28.1095898751402   60.8317644293611   10.412  130.29880   -1.16450    0.2929  0.0297     -1.031   0.025     -0.468   0.039                 19   0.942
BD        +59   333    CAS OB8    B2    12  10.56   2.30   27.7561547476700   60.0092361536723   10.456  130.31953   -2.00507    0.2729  0.0305     -1.037   0.028     -0.832   0.047                 18   1.031
BD        +60   375    CAS OB8    M2     5   9.97   2.30   28.5155768570956   61.1091567219186    8.460  130.42442   -0.84830    0.3898  0.0439     -0.677   0.042     -0.997   0.063                 17   0.855
BD        +60   369    CAS OB8    B2     8   9.67   2.30   28.2445534316718   60.8542869524639    9.425  130.35743   -1.12715    0.3246  0.0292     -0.420   0.027     -1.036   0.039                 19   1.007
BD        +59   357    PER OB1    B0.5  12   9.97   1.83   29.0952388334488   60.5636813247818    9.809  130.83178   -1.30813    0.2965  0.0328     -0.719   0.027     -0.562   0.044                 18   0.895
HDE          236894    PER OB1    O8.   14   9.37   1.83   28.0571332291781   58.4350888799674    9.302  130.83413   -3.50089    0.3784  0.0323      1.996   0.055     -0.123   0.061                 15   0.930
BD        +60   416    PER OB1    B0.5  10   9.56   1.83   30.4342261666320   61.0536032813694    9.291  131.33584   -0.66590    0.4365  0.0303     -1.431   0.026     -1.246   0.041                 18   0.934
BD        +59   372    PER OB1    K5     2   9.30   1.83   29.9152750841516   60.2505393482409    8.129  131.30335   -1.50764    0.5396  0.0400     -0.624   0.044     -0.917   0.076   -59.7  30.0   17   0.995
LS I      +59   101    PER OB1    B1    14  10.57   1.83   29.7280115854384   59.7625382223466   10.472  131.33974   -2.00321    0.4142  0.0363      0.467   0.061     -1.271   0.069                 15   0.952
LS I      +59   100    PER OB1    B1    14  10.41   1.83   29.5313806083232   59.3401076051071   10.302  131.35200   -2.43706    0.4414  0.0349     -1.249   0.061     -0.966   0.072                 14   0.955
HDE          236915    PER OB1    M2     4   8.30   1.83   29.6204629396677   59.2691053434032    6.985  131.41420   -2.49404    0.4631  0.0448     -1.217   0.074     -1.110   0.104   -39.7  30.0   13   0.859
BD        +58   343    PER OB1    B2    10   9.64   1.83   29.7678320754897   58.9428467591316    9.533  131.57166   -2.78972    0.3859  0.0393     -0.445   0.067     -0.617   0.071                 15   1.037
BD        +59   387    PER OB1    B3     8   9.50   1.83   30.6548631241880   60.0797847430092    9.397  131.70364   -1.57411    0.3022  0.0333     -0.699   0.036     -0.910   0.063                 17   0.964
BD        +59   388    PER OB1    B3     8   9.62   1.83   30.6556300610581   59.9755353025798    9.408  131.73239   -1.67432    0.3689  0.0423     -0.718   0.046     -0.961   0.086                 13   0.988
BD        +58   351    PER OB1    B1    10  10.00   1.83   30.1751982126521   58.9797407132054    9.841  131.76491   -2.69905    0.3481  0.0405     -1.058   0.085     -1.074   0.076                 12   0.999
BD        +55   441    PER OB1    B1    14   9.68   1.83   29.0297511351823   56.5543845851520   10.047  131.79793   -5.19986    0.4062  0.0852     -0.205   0.106     -1.548   0.151                  9   0.811
BD        +58   372    PER OB1    B3    10  10.39   1.83   31.6183690260343   59.2849657606842   10.310  132.39300   -2.20146    0.2922  0.0785      0.195   0.101     -0.681   0.127                 11   1.024
HDE          236947    PER OB1    M2     5   8.72   1.83   31.8002242794091   58.7877521993716    7.389  132.62591   -2.65071    0.4248  0.0462     -0.784   0.086     -1.158   0.084   -42.1   2.8   12   0.965
HD            13036    PER OB1    B0.5  10   8.55   1.83   32.4076574096119   59.6203914805595    8.300  132.67881   -1.76347    0.4985  0.0406     -0.859   0.072     -1.059   0.073   -35.0   6.1   14   0.900
HILTNER          23    PER OB1    O9.   14  11.03   1.83                                                                                                                                                       
HD            13022    PER OB1    O9.5   9   8.76   1.83   32.3752980913612   58.7837653937742    8.694  132.91228   -2.56708    0.4126  0.0472      0.193   0.100     -0.366   0.095   -56.0   3.8   10   0.847
HD            12953    PER OB1    A1     2   5.65   1.83   32.1690789677683   58.4236026965997    5.450  132.91633   -2.94290    0.2777  0.0666     -0.810   0.118     -0.917   0.129   -35.5   0.9   14   0.906
HD            12323    PER OB1    O9.   14   8.90   1.83   30.6255281578749   55.6239937117827    8.898  132.90528   -5.86565    0.3557  0.0442      0.403   0.077     -6.144   0.103   -41.5   7.5   13   0.765
HD            12727    PER OB1    B2    10   9.01   1.83   31.6218925565832   57.0462724535666    8.985  133.03774   -4.34563    0.3021  0.0464     -0.450   0.116     -1.748   0.091   -46.0  22.5   12   0.788
HD            13402    PER OB1    B0.5   6   8.07   1.83   33.2385724303382   59.5385506414016    7.869  133.10470   -1.71353    0.3284  0.0338     -1.058   0.068     -0.849   0.058   -39.0   3.8   15   0.897
HD            12993    PER OB1    O6.5  14   8.95   1.83   32.2603112097271   57.9322081709343    8.924  133.10774   -3.39815    0.3856  0.0450     -3.196   0.107      0.629   0.094  -101.0   6.8   13   0.926
HD            12401    PER OB1    M4     6   8.26   1.83   30.7889936910682   55.2323953748207    6.461  133.10299   -6.21677    0.4613  0.0663     -0.672   0.115     -2.126   0.125   -39.0   8.5   12   0.960
HD            12856    PER OB1    B0    10   8.53   1.83   31.9725794217162   57.1056871693729    8.671  133.20343   -4.23356    0.1168  0.0596     -0.367   0.121     -1.530   0.151   -27.0   7.5   13   1.234
HDE          236954    PER OB1    B3     6   9.40   1.83   33.4055554818335   59.1707771072462    9.168  133.30018   -2.03654    0.3607  0.0350     -0.130   0.065     -0.720   0.074   -49.0   3.8   14   0.851
BD        +59   451    PER OB1    B1     8   9.30   1.83   34.0449019163623   59.6848850953860    9.094  133.44560   -1.44584    0.2801  0.0374     -0.292   0.076     -0.916   0.078                 13   1.030
HD            13051    PER OB1    B1    12   8.70   1.83   32.3570628160182   56.9917094049670    8.505  133.43752   -4.28076    0.3856  0.0520     -0.823   0.111     -1.781   0.116   -51.0   7.5   13   1.023
HD            13476    PER OB1    A3     4   6.41   1.83   33.4233776452558   58.5605844202475    6.230  133.49993   -2.61324    0.3266  0.0347     -0.604   0.066     -0.883   0.063   -39.7   0.8   13   0.896
BD        +57   520    PER OB1    B1     8   9.62   1.83   33.4317073155621   58.4363170637634    9.498  133.54301   -2.72990    0.4099  0.1090      0.396   0.211     -0.639   0.242                 13   2.162
BD        +57   513    PER OB1    B1    10   8.50   1.83   33.1502869507365   58.0983629225003    9.412  133.50742   -3.09713    0.3254  0.0345     -0.568   0.062     -1.352   0.078                 14   0.897
HD            13338    PER OB1    O9.5  14   9.15   1.83   33.0798842301035   57.9408822179969    9.063  133.52057   -3.25844    0.4124  0.0399     -0.226   0.079     -1.751   0.089                 13   0.977
HD            13267    PER OB1    B5     2   6.33   1.83   32.8716384253270   57.6455453989974    6.264  133.50546   -3.57357    0.4174  0.0397     -0.308   0.070     -0.808   0.088   -33.8   1.8   14   0.885
BD        +59   456    PER OB1    B0.5  14   9.88   1.83   34.5573604419985   59.8020916226755    9.706  133.65167   -1.25099    0.3414  0.0337     -0.554   0.064     -0.913   0.077                 12   0.927
HD            13136    PER OB1    M2     4   7.77   1.83                                                                                                                                -42.5   2.8              
BD        +59   461    PER OB1    B1     8  10.09   1.83   34.8417453257586   59.7273584689258    9.939  133.81158   -1.27408    0.2403  0.0354     -0.144   0.076     -0.718   0.080                 13   0.902
HD            13658    PER OB1    M1     4   8.90   1.83   33.8054032537155   58.1423106129823    7.585  133.82258   -2.94682    0.4551  0.0386     -0.142   0.073     -1.172   0.082   -47.3   0.1   13   0.971
HD            14242    PER OB1    M2     4   8.54   1.83   35.0935971239967   59.6713641683809    7.019  133.95010   -1.28427    0.2994  0.0388     -0.348   0.078     -1.137   0.071   -36.1   1.0   13   0.831
HD            13744    PER OB1    A0     4   7.58   1.83   33.9945708929077   58.2936180274532    7.336  133.86862   -2.77159    0.3872  0.0378     -0.503   0.065     -1.175   0.072   -56.0   3.4   14   1.023
HILTNER         252    PER OB1    B0.5  14  10.22   1.83   34.2620397994200   58.2945258321200   10.059  134.00151   -2.72529    0.3168  0.0366     -0.780   0.070     -1.205   0.068                 13   0.947
HD            13716    PER OB1    B0.5  10   8.27   1.83   33.9141975275866   57.7633185757774    8.192  133.99860   -3.28752    0.3903  0.0438     -1.008   0.087     -1.391   0.092   -54.0   4.3   13   0.884
HD            13758    PER OB1    B0.5  12   9.05   1.83   34.0184699275944   57.7449093921259    8.993  134.05729   -3.28709    0.3252  0.0385     -0.326   0.071     -1.298   0.067   -14.0  22.5   14   0.822
HD            13268    PER OB1    O7.    0   8.18   1.83   32.8737509236166   56.1588104533152    8.113  133.96197   -4.98891    0.5906  0.0466      1.046   0.091     -2.245   0.091  -126.3   2.1   14   0.864
BD        +58   451    PER OB1    B1    10  10.07   1.83   35.3582046253819   59.4401335044536    9.920  134.15464   -1.45640    0.3599  0.0314     -0.721   0.069     -1.134   0.063                 13   0.885
HD            14142    PER OB1    M2     4   8.64   1.83   34.8411552732078   58.9612086499331    7.197  134.06674   -1.99653    0.3154  0.0516     -1.020   0.102     -0.937   0.086   -44.5   0.9   13   0.984
HD            14050    PER OB1    B5     8   9.14   1.83   34.6465918578001   58.5892322288968    9.052  134.09511   -2.38089    0.9204  0.0393      0.358   0.082     -0.317   0.075    -2.0   7.2   13   0.876
HD            13494    PER OB1    B1    10   9.30   1.83   33.4042658177040   56.5706360632217    9.241  134.11444   -4.50635    0.3316  0.0491     -0.130   0.084     -1.432   0.104                 13   0.989
HD            14442    PER OB1    O5.    0   9.21   1.83   35.5445834629933   59.5496928119674    9.087  134.20609   -1.32110    0.2561  0.0342     -0.365   0.088     -1.231   0.070   -42.1  30.0   12   0.966
HD            13659    PER OB1    B1     6   8.65   1.83   33.7770714800684   56.9265264108066    8.518  134.19618   -4.10411    0.4458  0.0388     -0.238   0.090     -1.516   0.078   -52.7   3.8   13   0.967
BD        +58   453    PER OB1    B1    14  10.53   1.83   35.4978770060140   59.3157968652809   10.430  134.26403   -1.54894                                                                         13  76.181
LS I      +56    40    PER OB1    B1.5  14  10.59   1.83   33.9920951416917   57.0066653082956   10.223  134.28178   -3.99067    0.3979  0.0429     -0.233   0.080     -1.342   0.083                 13   0.952
BD        +56   482    PER OB1    B1    10   9.36   1.83   34.4130499865514   57.1993351795558    9.290  134.43583   -3.73421    0.4600  0.0395     -0.145   0.072     -1.627   0.079                 13   0.876
BD        +56   473    PER OB1    B1     8   9.07   1.83   34.2404577394638   57.1302026152542    8.935  134.36980   -3.83010    0.3710  0.0376      0.008   0.068     -1.212   0.083                 12   0.905
HD            13841    PER OB1    B2     6   7.37   1.83   34.1932940163458   57.0293534196786    7.299  134.37834   -3.93381    0.3008  0.0397     -0.028   0.078     -1.646   0.075   -38.9   1.8   13   0.859
HD            13854    PER OB1    B1     4   6.47   1.83   34.2154839760804   57.0552446988395    6.368  134.38136   -3.90540    0.3218  0.0412     -0.184   0.082     -1.155   0.100   -41.5   1.8   12   0.845
HDE          236960    PER OB1    B0.5  10   9.76   1.83   36.1199051654456   59.2288958541495    9.637  134.59237   -1.52011    0.5112  0.0573     -0.070   0.096     -0.787   0.125   -45.0   3.8   11   1.011
BD        +56   512    PER OB1    M4     6   9.31   1.83   34.7220457440808   57.4213232905140    7.345  134.52033   -3.46960    0.6650  0.0878     -0.130   0.164     -1.218   0.191   -46.4   2.3   12   1.115
BD        +56   502    PER OB1    B1    14   9.28   1.83   34.6365703574527   57.2110277432563    9.230  134.54654   -3.68331    0.5307  0.0467      1.411   0.079     -1.482   0.102                 13   0.923
HD            14052    PER OB1    B1     6   8.18   1.83   34.6173192954090   57.2083735122718    8.102  134.53755   -3.68926    0.4698  0.0538      0.009   0.099     -1.261   0.134   -41.0   7.5   12   0.857
HD            13969    PER OB1    B1    12   8.83   1.83   34.4576807246285   57.0904371555706    8.780  134.49456   -3.82914    0.4212  0.1939      1.452   0.354     -1.913   0.357   -33.0   7.5   12   4.143
HD            13900    PER OB1    B1    10   9.17   1.83   34.3148872962256   56.8980264048379    9.136  134.48401   -4.03643   -2.5119  0.1693     -1.057   0.555     -4.931   0.471   -60.0   7.5   11   2.909
BD        +56   484    PER OB1    B1    14   9.62   1.83   34.4360755941126   56.9000040961930    9.356  134.54606   -4.01289    0.3780  0.0421     -0.472   0.099     -1.842   0.087                 12   0.849
HD            13890    PER OB1    B1    10   8.47   1.83   34.2842308189673   56.7697525354606    8.282  134.51006   -4.16314    0.9703  0.0722     -0.256   0.140     -1.842   0.139                 13   1.476
HD            13866    PER OB1    B2     6   7.52   1.83   34.2398996897349   56.7188005406941    7.428  134.50365   -4.21923    0.3813  0.0476     -0.392   0.083     -1.793   0.100   -45.2   1.8   12   0.830
HD            13831    PER OB1    B0    10   8.26   1.83   34.1634081450825   56.7378019679241    8.220  134.45767   -4.21489    0.2746  0.0479     -0.201   0.084     -1.697   0.089   -45.0   3.8   13   0.857
BD        +56   510    PER OB1    B1.5  14   9.32   1.83   34.6990566722454   57.1352064220649    9.269  134.60373   -3.74362    0.4191  0.0454     -0.215   0.084     -1.050   0.102                 13   0.880
BD        +56   518    PER OB1    B1.5  14  10.59   1.83   34.7458272097371   57.1573972652914   10.588  134.62033   -3.71426    0.3554  0.0480     -0.106   0.086     -1.226   0.111                 10   0.938
HD            14134    PER OB1    B3     2   6.55   1.83   34.7685519877118   57.1354994899406    6.437  134.63928   -3.73081    0.4127  0.0436     -0.170   0.080     -1.432   0.096   -43.4   1.6   13   0.819
OOS             950    PER OB1    B2    14  11.26   1.83   34.7368031244100   57.1808869717900   11.211  134.60788   -3.69373    0.3309  0.0428     -0.232   0.081     -1.557   0.119                 11   0.976
BD        +56   525    PER OB1    B0.5  14   9.29   1.83   34.7885159141630   57.1350922306940    9.181  134.64965   -3.72759    0.3674  0.0424     -0.165   0.077     -1.213   0.103   -47.0  10.3   12   1.022
HD            14143    PER OB1    B2     2   6.70   1.83   34.8080899754048   57.1692316660785    6.511  134.64829   -3.69186    0.4329  0.0376      0.098   0.074     -1.319   0.096   -42.8   1.6   13   0.921
BD        +56   511    PER OB1    B3    10   9.11   1.83   34.6997380901983   57.0672765272324    9.017  134.62667   -3.80758    0.4214  0.0589      0.417   0.105     -1.316   0.115                 11   0.820
BD        +56   513    PER OB1    B1    14   9.94   1.83   34.7061737097583   57.0972143837128    9.902  134.62002   -3.77818    0.4199  0.0433     -0.110   0.085     -1.419   0.097                 13   0.853
HD            14053    PER OB1    B0.5  10   8.43   1.83   34.5960351067336   57.0102004949246    8.380  134.59225   -3.88012    0.2888  0.1233      0.293   0.231     -0.947   0.250   -44.0   7.5   12   1.899
BD        +56   493    PER OB1    B2    10   9.62   1.83   34.5764750979643   56.8506204684283    9.615  134.63498   -4.03427    0.4106  0.0503      0.167   0.097     -1.350   0.108                 13   0.991
HD            13745    PER OB1    O9.7   8   7.88   1.83   33.9413950556626   55.9963134486340    7.782  134.58102   -4.95639    0.4405  0.0528      1.660   0.099     -3.980   0.118   -21.7   3.8   12   0.883
HD            14404    PER OB1    M2     4   7.90   1.83   35.4267069217661   57.8628191519184    6.671  134.72693   -2.92684    0.5348  0.0494     -0.286   0.103     -1.517   0.113   -43.5   2.6   13   1.022
HD            14162    PER OB1    B0.5  14   9.37   1.83   34.8644447802631   57.1382369045266    9.277  134.68753   -3.71088    0.4223  0.0518     -0.079   0.091     -1.395   0.128   -37.0   3.8   11   0.888
BD        +56   524    PER OB1    B1    14   9.75   1.83   34.7767869195396   57.1260830391326    9.723  134.64665   -3.73821    0.4258  0.0425     -0.080   0.073     -1.415   0.098                 13   0.975
OOS            1187    PER OB1    B2    12  10.81   1.83   34.8190420184700   57.1831200881600   10.739  134.64925   -3.67679    0.3874  0.0435     -0.251   0.080     -1.213   0.111                 12   0.980
BD        +56   526    PER OB1    B0.5  14   8.98   1.83   34.7929604243028   57.1271066212471    8.900  134.65460   -3.73431    0.4300  0.0441      0.065   0.106     -0.910   0.103   -37.0   4.0   12   0.912
BD        +56   529    PER OB1    B1.5  14  10.21   1.83   34.8069648940746   57.1287679314534   10.015  134.66123   -3.73021   -0.4627  0.2247      0.804   0.475     -0.471   0.400                  7   3.274
HD            14092    PER OB1    B2    10   9.23   1.83   34.6745277061914   56.7613207523689    9.149  134.71539   -4.10078    0.3488  0.0441      0.049   0.094     -1.370   0.104                 13   0.934
HD            13621    PER OB1    B0.5  11   8.11   1.83   33.6373680763236   55.3171305183025    8.065  134.63557   -5.65477    1.1869  0.1775      0.705   0.369     -0.910   0.381   -53.0  22.5   13   3.208
BD        +54   490    PER OB1    B1    14   9.52   1.83   33.5838029071054   55.0593435621037    9.473  134.68854   -5.90897    0.3465  0.0620     -0.182   0.135     -1.832   0.154                 11   0.748
HILTNER         301    PER OB1    B0    12   9.44   1.83   36.0047004687700   58.3238527096500    9.325  134.85414   -2.38857    0.3858  0.0457     -2.268   0.081     -0.850   0.101                 12   0.853
HD            14645    PER OB1    B0    12   9.44   1.83   36.0047203237902   58.3238527181963    9.325  134.85414   -2.38857    0.3858  0.0457     -2.268   0.081     -0.850   0.101                 12   0.853
BD        +56   549    PER OB1    B2    10   9.82   1.83   35.2196149445561   57.4572886607012    9.750  134.76094   -3.34585    0.4393  0.0425      0.011   0.084     -1.147   0.107                 12   0.849
BD        +56   548    PER OB1    B1.5  10   9.65   1.83   35.1626997204518   57.3118604915300    9.695  134.78138   -3.49307    0.5221  0.0525     -0.230   0.084     -1.189   0.099                 13   0.941
HD            14250    PER OB1    B1    10   8.96   1.83   35.0655100057608   57.0986092972483    8.899  134.80390   -3.71157    0.8032  0.0742      0.497   0.126     -1.447   0.169   -48.0   3.8   12   1.412
HD            14014    PER OB1    B0.5  14   8.76   1.83   34.5001329637910   56.2325948843559    8.821  134.79948   -4.63161    0.4819  0.0540      0.144   0.100     -1.601   0.114                 13   0.978
HD            14707    PER OB1    B0.5  10   9.89   1.83   36.1170450884455   58.3007104830498    9.755  134.91758   -2.38953    0.4222  0.1235      0.259   0.141      0.780   0.236   -30.0   3.8    7   1.008
HD            14422    PER OB1    B0    12   8.99   1.83   35.4617134384069   57.3865677140492    8.455  134.90785   -3.36790    0.4093  0.0463     -0.032   0.095     -1.165   0.088   -41.0   3.8   13   0.855
HD            14330    PER OB1    M1     4   7.96   1.83   35.2485223065360   57.1583238704444    6.859  134.87731   -3.62177    0.4388  0.0407     -0.239   0.080     -1.387   0.107   -47.4   1.7   12   0.963
OOS            1781    PER OB1    B1    12   9.22   1.83   35.2203278409100   56.9257496247800    9.145  134.94199   -3.84573    0.3910  0.0411     -0.030   0.080     -1.106   0.095                 12   0.959
HD            14321    PER OB1    B1    12   9.21   1.83   35.2203310181023   56.9257540608531    9.145  134.94199   -3.84573    0.3910  0.0411     -0.030   0.080     -1.106   0.095                 12   0.959
HD            14270    PER OB1    M3     4   7.90   1.83   35.1208446815308   56.9931231676979    6.678  134.86797   -3.80071    0.4565  0.0560      0.419   0.116     -1.362   0.135   -46.0   1.7   12   0.850
HD            14947    PER OB1    O5.    0   8.00   1.83   36.6957899138649   58.8758657891898    7.860  134.99490   -1.74470    0.2646  0.0477      0.961   0.087     -0.448   0.106   -56.0   4.1   12   0.951
LS V      +57    24    PER OB1    B1.5  10   9.91   1.83   35.8299700369099   57.5242804117652    9.693  135.04645   -3.17026    0.4053  0.0525     -0.243   0.091     -1.167   0.096                 11   0.992
BD        +56   589    PER OB1    B1    10   9.46   1.83   35.7076828067685   57.5117153003561    9.340  134.98913   -3.20483    0.3214  0.0535     -0.130   0.090     -1.071   0.093                 12   0.878
HD            14542    PER OB1    B8     2   6.95   1.83   35.7517751828378   57.3870053033384    6.787  135.05470   -3.31360    0.3444  0.0428     -0.392   0.084     -1.148   0.087   -46.5   2.7   13   1.020
HD            14433    PER OB1    A1     2   6.42   1.83   35.4809802307362   57.2429153351274    6.211  134.96697   -3.49928    0.3525  0.0385     -0.124   0.071     -1.012   0.074   -46.7   1.8   13   0.851
HD            14476    PER OB1    B0.5  10   8.75   1.83   35.5706578746592   57.2719338991685    8.698  135.00262   -3.45536    0.3917  0.0496     -0.357   0.092     -1.371   0.122                 11   0.928
HD            14443    PER OB1    B2     6   8.04   1.83   35.5024017731319   57.1449635248937    7.954  135.01157   -3.58730    0.3461  0.0408     -0.233   0.075     -1.093   0.090   -39.6   1.3   13   0.956
BD        +56   574    PER OB1    B1    10   8.53   1.83   35.5307642661058   57.1117357175678    8.442  135.03749   -3.61322    0.3986  0.0450     -0.167   0.080     -0.754   0.102   -44.5   1.8   12   0.904
BD        +56   575    PER OB1    B0.5  12   9.08   1.83   35.5357106336714   57.1245538650040    9.081  135.03561   -3.60026    0.3226  0.0433     -0.379   0.090     -1.448   0.083                 13   0.812
BD        +56   576    PER OB1    B2    10   9.38   1.83   35.5404581259587   57.1173055735510    9.312  135.04053   -3.60618    0.2957  0.0483      0.076   0.110     -0.822   0.100     3.1  30.0   10   0.849
BD        +56   563    PER OB1    B1    10   9.45   1.83   35.4308304559579   57.1257775371927    9.320  134.98160   -3.61864    0.3296  0.0400      0.010   0.076     -1.123   0.084                 12   0.925
BD        +56   592    PER OB1    B2    10   9.90   1.83   35.7362686880354   57.0133905084100    9.652  135.17659   -3.66695    0.2732  0.0419     -0.372   0.077     -1.278   0.092                 12   0.991
OOS            2139    PER OB1    B2    14  11.36   1.83   35.4568924199500   57.1393083093900   11.295  134.99028   -3.60108    0.3040  0.0545     -0.266   0.100     -1.377   0.118                 13   1.266
OOS            2196    PER OB1    B1.5  14  11.57   1.83   35.4903151729700   57.1571342391400   11.500  135.00122   -3.57811    0.3814  0.0439     -0.130   0.071     -1.078   0.081                 12   0.974
OOS            2232    PER OB1    B2    14  11.11   1.83   35.5034062760800   57.1255483708500   11.024  135.01876   -3.60534    0.4232  0.0476     -0.153   0.087     -1.099   0.093                 12   0.981
HD            14357    PER OB1    B2     8   8.52   1.83   35.2934855929288   56.8656507700503    8.434  135.00012   -3.88868    0.4410  0.0553      0.159   0.133     -1.376   0.123   -41.1   1.8   10   0.837
HD            14535    PER OB1    A2     4   7.45   1.83   35.7229055672512   57.2451507044946    7.210  135.08930   -3.45206    0.3903  0.0398     -0.003   0.076     -0.712   0.079   -44.0   3.7   13   0.896
MWC             448    PER OB1    B2    10  10.88   1.83   35.8538519958621   57.3176102780611   10.517  135.13058   -3.35953    0.3492  0.0406     -0.120   0.075     -1.138   0.079                 12   0.999
BD        +56   595    PER OB1    M0     4   8.10   1.83   35.7961052109955   57.1994396874325    7.001  135.14243   -3.48118    0.4449  0.0409      0.031   0.084     -0.970   0.089   -43.9   0.9   13   0.896
BD        +56   586    PER OB1    B1    14   9.94   1.83   35.6512355393477   57.0817748407310    9.906  135.10940   -3.61879    0.4239  0.0378     -0.197   0.068     -1.023   0.078                 13   0.963
BD        +56   578    PER OB1    B2    10   9.25   1.83   35.5737085532538   57.1235092272086    9.145  135.05537   -3.59414    0.2522  0.0405     -0.359   0.081     -1.412   0.085  -115.0  12.9   12   0.972
HD            14488    PER OB1    M4     4   8.57   1.83   35.6012297292746   57.1094722551827    6.431  135.07427   -3.60217    0.6437  0.0822     -0.027   0.141     -1.002   0.162   -42.1   1.4   12   1.093
HD            14520    PER OB1    B2     8   9.15   1.83   35.6813646971957   57.0868015958931    9.152  135.12305   -3.60842    0.4485  0.0381     -0.016   0.070     -0.990   0.080                 13   0.889
HD            14434    PER OB1    O5.5  14   8.50   1.83   35.4683842110265   56.9050091326747    8.432  135.07665   -3.81905    0.3912  0.0473      0.722   0.091     -3.064   0.104   -17.9   3.3   13   0.902
HD            14302    PER OB1    B1    12   8.57   1.83   35.1421979574808   56.3299541968140    8.488  135.10389   -4.42084    0.3459  0.0441      0.121   0.080     -1.065   0.093   -49.0   9.5   13   0.837
HD            14580    PER OB1    M0     4   8.45   1.83   35.8504562520486   57.2119555928283    7.281  135.16572   -3.45921    0.5001  0.0460      0.117   0.085     -0.660   0.107   -47.7   1.5   12   0.980
HD            14469    PER OB1    M3     4   7.73   1.83   35.5287273365443   56.6041380118883    5.931  135.21136   -4.09026    0.3161  0.0793     -0.067   0.135     -1.611   0.167   -40.2   1.4   13   0.802
HILTNER         309    PER OB1    B2    12  10.49   1.83   36.7058718151700   57.8339382323200   10.354  135.37523   -2.71486    0.3126  0.0379      0.350   0.076     -0.297   0.079                 13   0.932
HD            14826    PER OB1    M2     4   8.26   1.83   36.3410830755143   57.4372604897179    6.619  135.33471   -3.15514    0.5218  0.0634      0.316   0.115     -1.548   0.148   -45.6   1.8   10   0.823
HD            14322    PER OB1    B8     6   6.79   1.83   35.1788274738087   55.9090781786231    6.672  135.26623   -4.80990    0.1886  0.0413     -0.008   0.079     -1.510   0.082   -32.3   3.0   12   0.923
HD            14331    PER OB1    B0    10   8.42   1.83   35.2141862932894   55.8253735972252    8.398  135.31348   -4.88190    0.3448  0.0387      0.612   0.080     -1.762   0.084                 13   0.866
HD            14956    PER OB1    B2     2   7.17   1.83   36.6903987831502   57.6791794111374    6.959  135.42332   -2.86221    0.2547  0.0476      0.005   0.113     -1.184   0.112   -28.0   3.8   10   0.875
HD            14605    PER OB1    B0.5  14   9.34   1.83   35.8976508908034   56.5744323572870    9.650  135.41271   -4.04773    0.2172  0.0396     -0.097   0.073     -1.390   0.084   -28.0   7.5   14   0.884
HILTNER         311    PER OB1    B1    10   9.86   1.83   37.4113247219700   58.2251207194100    9.720  135.58031   -2.21430    0.3763  0.0470      0.033   0.088     -1.153   0.120                 12   0.900
HD            14899    PER OB1    B8     6   7.40   1.83   36.5769667825849   57.2283310938730    7.244  135.52851   -3.30488    0.5051  0.0514     -0.841   0.089     -1.063   0.104   -41.0   4.5   11   0.857
HD            14489A   PER OB1    A2     4   5.17   1.83   35.5893146115900   55.8456455281800    5.025  135.50515   -4.79072    0.7603  0.1139      0.971   0.227     -1.558   0.208   -14.3   0.9   14   0.799
BD        +56   624    PER OB1    B1.5  10   9.65   1.83   36.6689925990881   57.0925263395192    9.604  135.62404   -3.41369    0.5672  0.0460      0.134   0.083     -1.585   0.115                 12   1.004
HD            14818    PER OB1    B2     2   6.21   1.83   36.3167861710263   56.6098214384076    6.138  135.61674   -3.93334    0.3147  0.0331     -0.151   0.061     -1.507   0.070   -46.0   1.8   14   0.796
HD            15316    PER OB1    A2     2   7.25   1.83   37.4939853845538   57.8207132041578    6.918  135.77106   -2.57367    0.4243  0.0363      0.123   0.070     -0.986   0.082   -52.0   4.8   14   0.936
BD        +57   579    PER OB1    B1    14  10.09   1.83   37.5585545485199   57.6750813184015    9.945  135.85728   -2.69605    0.3708  0.0391      0.014   0.076     -1.346   0.081                 14   0.920
BD        +57   586    PER OB1    B1     8  10.11   1.83   38.3662395641259   58.5986224606931    9.888  135.90312   -1.67988    0.3679  0.0369      0.357   0.074     -0.600   0.078                 12   1.055
HD            15752    PER OB1    B0    10   8.74   1.83   38.5476964648895   58.4054910500857    8.598  136.06501   -1.82168    0.3944  0.0386      2.046   0.084     -0.876   0.083   -44.0  22.5   14   0.750
HD            15325    PER OB1    B1    10   8.51   1.83   37.5102840714830   57.2489238337050    8.501  135.99190   -3.10128    0.3263  0.0494      0.292   0.084     -1.529   0.086   -35.0   3.5   11   0.939
HD            15620    PER OB1    B8     4   7.69   1.83   38.2203184604364   57.9293482656841    7.994  136.08828   -2.32763    0.3677  0.0407     -0.003   0.078     -0.907   0.082   -26.0   6.4   13   0.961
HD            15497    PER OB1    B6     2   6.98   1.83   37.9723985850895   57.6976415007504    6.759  136.05409   -2.59213    0.3034  0.0321      0.272   0.067     -0.993   0.065   -45.0   4.5   14   0.944
BD        +58   501    PER OB1    M2     4   9.54   1.83   39.9601662260176   59.5975842726635    7.451  136.26136   -0.43910    0.5955  0.0678     -0.041   0.138     -0.850   0.144   -51.3  22.5   14   1.003
BD        +56   655    PER OB1    B1    14  10.72   1.83   38.3829220164890   57.5691888863966   10.537  136.30648   -2.62717    0.3070  0.0372      0.303   0.092     -1.117   0.079                 13   0.977
HD            15690A   PER OB1    B2     4   8.00   1.83   38.3866055924700   57.5374251579300    7.808  136.32051   -2.65573    0.3693  0.0461     -0.053   0.127     -1.255   0.103   -44.0   2.5   12   0.849
HD            15450    PER OB1    B1    10   8.84   1.83   37.8313942492966   56.8978289884439    8.644  136.28556   -3.36159    0.7325  0.0422     -0.399   0.077     -1.464   0.097   -20.0   7.5   14   1.022
BD        +57   593    PER OB1    B1    10   9.92   1.83   38.9667701718582   57.7894497980726    9.713  136.50894   -2.30306    0.3104  0.0341      0.497   0.064     -0.605   0.071                 14   1.041
HD            15548    PER OB1    B1    14   9.27   1.83   38.0209873914261   56.6662152271003    9.195  136.46956   -3.53681    0.4051  0.0364      0.067   0.088     -1.812   0.080                 13   0.842
HDE          236970    PER OB1    A2     6   8.92   1.83   38.3264439318399   56.3180622823200    8.708  136.75880   -3.79436    2.3519  0.3536      0.950   0.686     -2.909   0.742   -38.0  22.5    9   8.048
HD            16778    PER OB1    A2     2   7.71   1.83   40.9737122840751   59.8227625118455    7.341  136.63420   -0.02314    0.4144  0.0337      0.556   0.052     -0.472   0.062   -38.0   4.5   14   0.977
HDE          236971    PER OB1    B1    12   9.55   1.83   38.9076512670516   57.4870234312422    9.393  136.59833   -2.59373    0.3881  0.0479      0.209   0.129     -1.228   0.106   -51.0   3.8   12   0.810
HDE          236979    PER OB1    M2     4   8.20   1.83   39.6059160689157   57.0461661283799    6.452  137.12024   -2.84895    0.3296  0.0551      0.449   0.099     -1.322   0.101   -44.9   1.6   11   0.890
HD            15642    PER OB1    O9.5  10   8.54   1.83   38.2349308504649   55.3275157266534    8.486  137.09172   -4.72903    0.2412  0.0410     -0.111   0.076     -3.316   0.078   -46.0   3.8   14   0.871
HD            16808    PER OB1    B0.5   6   8.60   1.83   41.0282291626115   58.3262727042067    8.415  137.28793   -1.36961    0.3594  0.0377      0.506   0.072     -0.751   0.070   -36.6   3.8   14   0.916
HDE          237019    PER OB1    O8.   14   9.73   1.83   43.3686281795513   60.4597170386785    9.571  137.42990    1.06958    0.4672  0.0314      0.343   0.042     -0.425   0.057   -67.0   7.5   15   0.912
HD            16779    PER OB1    B2     6   8.85   1.83   40.9104080548802   57.8280025974844    8.637  137.44045   -1.84806    0.3915  0.0456      0.538   0.085     -0.866   0.091   -49.0   7.5   11   0.973
HD            16691    PER OB1    O5.    0   8.70   1.83   40.7167748034137   56.9045730311869    8.505  137.73136   -2.73075    0.4395  0.0435     -0.475   0.079     -3.891   0.084   -51.0  10.3   14   0.859
HD            17088    PER OB1    B9     2   7.50   1.83   41.7143759305172   57.7338016824477    7.245  137.86878   -1.75152    0.4004  0.0405      0.696   0.079     -0.827   0.074   -40.5   1.8   13   1.125
HDE          236995    PER OB1    A0     6   8.64   1.83   41.2646053665214   58.5512671707346    8.328  137.30519   -1.11343    0.3752  0.0362      0.619   0.069     -1.380   0.073   -45.0   7.5   14   0.939
HD            17145    PER OB1    B8     2   8.15   1.83   41.8510311317372   57.6771094317454    7.790  137.95913   -1.77124    0.3544  0.0468      0.567   0.090     -1.234   0.083   -43.0   3.8   13   0.856
HD            16832    PER OB1    O9.5   8   8.85   1.83   41.0529842504311   56.6575685679259    8.752  138.00238   -2.87794    0.4175  0.0417      0.749   0.074     -1.359   0.077                 13   0.967
BD        +57   647    PER OB1    M2     4   9.52   1.83   42.7664518685176   57.8555343459460    7.524  138.32017   -1.39710    0.5321  0.0724      0.391   0.155     -1.204   0.146   -30.9  30.0   14   1.079
HD            17378    PER OB1    A5     2   6.26   1.83   42.3780688217680   57.0843183935613    5.867  138.47321   -2.18131    0.4469  0.0405      1.286   0.101     -0.746   0.087   -36.2   1.9   12   0.845
BD        +56   724    PER OB1    M3     4  10.39   1.83   42.6578859352815   56.9834159404630    7.253  138.65449   -2.20478    0.7955  0.0820      1.099   0.170     -1.678   0.168   -39.0  10.9   13   0.926
VAS              23    CAS OB6    B1    14  11.47   1.75                                                                                                                                                       
VAS             161    CAS OB6    B1.5  14  10.85   1.75                                                                                                                                                       
VAS             169    CAS OB6    B2    12  11.71   1.75                                                                                                                                                       
VAS             174    CAS OB6    B2    14  11.58   1.75                                                                                                                                                       
VAS             260    CAS OB6    B2    14  11.51   1.75                                                                                                                                                       
VAS             288    CAS OB6    B1.5  14  11.11   1.75                                                                                                                                                       
VAS              21    CAS OB6    B0    10  11.30   1.75                                                                                                                                                       
BD        +61   411    CAS OB6    O8.    0  10.19   1.75   36.6433161551991   62.0117619959387    9.886  133.84376    1.17245    0.3935  0.0567     -0.631   0.073      0.373   0.085   -41.7   1.8   17   1.878
BD        +62   411    CAS OB6    B1     7   8.46   1.75   37.9492383473741   63.4174167647175    8.353  133.88250    2.69971    0.2113  0.0360      0.111   0.037     -0.022   0.054   -52.9   1.7   18   0.987
BD        +60   470    CAS OB6    O8.   14   9.87   1.75   35.7980840302954   60.8306052132476    9.656  133.88231   -0.07538    0.4848  0.0321     -0.234   0.036     -0.597   0.053                 17   0.997
BD        +62   419    CAS OB6    B0    14   9.72   1.75   38.7981831931244   63.5841741825282    9.618  134.16862    2.99908    0.3886  0.0330     -1.260   0.029      1.611   0.043                 18   0.972
BD        +59   497    CAS OB6    B0    14  10.47   1.75   37.4566405102962   59.8529687561529   10.201  134.99904   -0.69351    0.4025  0.0366     -0.599   0.075     -0.719   0.091                 12   1.015
BD        +62   424    CAS OB6    O5.    0   8.83   1.75   39.0759160343245   62.9481503312053    8.687  134.53311    2.46281    0.4694  0.0328      0.190   0.037      0.788   0.054   -36.6   3.5   17   0.930
BD        +60   497    CAS OB6    O6.   14   8.80   1.75   37.9878766765085   61.6122097365766    8.595  134.58154    1.03508    0.4320  0.0321     -1.065   0.041     -1.600   0.056                 16   0.893
VAS             111    CAS OB6    B2    14  11.55   1.75   38.0401156978600   61.6398745296800   11.308  134.59406    1.07008    0.4338  0.0277     -0.689   0.035     -0.730   0.045                 17   0.995
BD        +60   499    CAS OB6    O9.5  14  10.32   1.75   38.0697986752665   61.5541654363709   10.128  134.63961    0.99611    0.4660  0.0299     -0.548   0.036     -0.725   0.049                 17   0.895
BD        +60   498    CAS OB6    O9.5  14   9.92   1.75   38.0452252111357   61.5522053925655    9.784  134.62952    0.98986    0.4529  0.0647     -0.938   0.071     -0.585   0.087  -100.9  30.0   12   1.062
BD        +60   493    CAS OB6    B0.5   2   8.44   1.75   37.7139808082851   61.1777704854237    8.127  134.62341    0.58322    0.4444  0.0392     -1.030   0.047     -0.489   0.065   -39.6   3.7   15   0.938
VAS             136    CAS OB6    B1    14  11.01   1.75   38.1439912004600   61.5386401980000   10.868  134.67822    0.99517    0.6493  0.4130     -4.109   0.643      4.888   0.750                 12  11.934
HD            15558    CAS OB6    O5.   10   7.81   1.75   38.1772361399594   61.4559952731406    7.771  134.72433    0.92477    0.4655  0.0855      0.159   0.106     -1.544   0.144   -41.9  30.0   15   2.196
BD        +60   501    CAS OB6    O7.   14   9.60   1.75   38.1511585282616   61.4737742008652    9.462  134.70604    0.93648    0.4241  0.0301     -0.450   0.037     -0.987   0.050   -52.7  30.0   16   0.951
IC        805   113    CAS OB6    O9.   14  10.92   1.75   38.0477056597700   61.3625710190900   10.463  134.70246    0.81481    0.3625  0.0517     -1.550   0.062     -0.731   0.080                 15   1.977
BD        +60   496    CAS OB6    B0    14  10.55   1.75   37.9840443392787   61.5370519674864   10.475  134.60827    0.96480    0.3599  0.0341     -0.103   0.041     -1.510   0.056                 15   0.873
VAS             185    CAS OB6    B2    14  11.60   1.75   38.2994562694100   61.4578349341900   11.398  134.77762    0.94876    0.4091  0.0363     -0.422   0.044     -0.853   0.059                 15   1.025
HD            15629    CAS OB6    O5.   14   8.43   1.75   38.3357801036820   61.5217188833711    8.287  134.76919    1.01441    0.4579  0.0346     -0.302   0.045     -0.783   0.064   -55.0   9.4   15   0.864
BD        +60   506    CAS OB6    B0    14  11.14   1.75   38.2977330533896   61.4508645571497   10.990  134.77952    0.94200    0.4642  0.0313     -0.256   0.041     -1.039   0.055                 15   1.053
VAS             211    CAS OB6    B1    14  10.89   1.75   38.4291547597300   61.4367340811400   10.889  134.84297    0.95303   -1.4137  0.4087     -3.850   0.537      2.120   0.561                 15  12.928
HD            15570    CAS OB6    O4.    0   8.10   1.75   38.2059189011527   61.3783580619523    7.879  134.76659    0.85821    0.3985  0.0352     -0.243   0.044     -1.016   0.060   -24.0  10.6   16   0.865
BD        +60   512    CAS OB6    O7.5   0   9.41   1.75   38.5019273257613   61.3961247298448   10.074  134.89088    0.92894    3.8035  0.1157     33.148   0.139      0.905   0.196                 15   0.933
BD        +60   513    CAS OB6    O7.   14   9.41   1.75   38.5105397135815   61.3863550610611    9.250  134.89831    0.92151    0.3944  0.0358     -0.071   0.045     -0.975   0.066    12.3  30.0   15   0.933
HD            15785    CAS OB6    B1     2   8.34   1.75   38.7002166698528   60.5520693294282    8.141  135.30577    0.18769    0.2676  0.0393      0.531   0.047      0.637   0.075   -46.0   5.6   14   0.938
BD        +59   510    CAS OB6    B1    10  10.28   1.75   38.5440187446899   60.0217191561910   10.153  135.43953   -0.33133    0.3488  0.0409     -0.889   0.053     -0.982   0.073                 13   0.993
HD            16429    CAS OB6    O9.5   8   7.67   1.75   40.1873941566848   61.2822412050152    7.615  135.67797    1.14529   -0.2089  0.3841    -10.770   0.458     -6.208   0.460   -53.0  10.5   14   8.802
HD            18409    CAS OB6    O9.7   6   8.36   1.75   45.1238020745569   62.7219587999182    8.222  137.11990    3.46084    0.3939  0.0386     -2.251   0.046      3.120   0.053   -42.3   3.8   16   0.959
HDE          237007    CAS OB6    B0    14   9.45   1.75   42.6454225868986   60.4018620842209    9.336  137.13648    0.85829    0.4436  0.0325     -0.028   0.042      0.416   0.055   -35.0   8.8   16   0.886
HD            17505    CAS OB6    O6.5  14   7.06   1.75   42.7832306102308   60.4177438064925    7.213  137.19045    0.90267    0.3606  0.0333     -0.117   0.043     -0.911   0.060   -26.0   4.4   15   0.918
HD            17520    CAS OB6    O8.   14   8.27   1.75   42.8101014603574   60.3859881451180    8.156  137.21645    0.88023   -2.8012  0.9745     -1.137   1.005     24.198   1.071   -44.5   3.5   14  20.254
BD        +60   586    CAS OB6    O7.   14   8.48   1.75   43.5444714814139   60.6509702057580    8.366  137.42030    1.27924    0.3314  0.0471      0.009   0.058     -0.331   0.072   -43.0   3.2   16   1.127
LS I      +59   153    CAS OB6    O9.5  14  11.01   1.75   42.4912228429352   59.7001431100844   10.834  137.37692    0.19456    0.4307  0.0341     -1.025   0.048     -1.687   0.062                 14   1.004
BD        +60   596    CAS OB6    B3    10   9.64   1.75   44.2835421884735   60.6622992581614    9.626  137.73687    1.45559   24.3470  1.3118     -9.047   1.485     -8.149   1.555                 13  27.322
LS I      +59   154    CAS OB6    B1    14  10.67   1.75   43.7394017557028   59.2660002961809   10.462  138.13812    0.09076    0.5221  0.0464      0.613   0.092     -0.228   0.088                 14   1.451
HD            18076    CAS OB6    B0     9   9.06   1.75   44.2181307027997   59.0889354846540    8.878  138.43736    0.04635    0.3261  0.0404      1.281   0.069     -1.373   0.070   -59.0   7.5   13   1.095
BD        +58   547    CAS OB6    B3     9   9.58   1.75   45.3916970876066   59.3380263951332    9.551  138.84999    0.54895    0.8831  0.0322      3.576   0.050     -0.631   0.062                 14   0.853
HILTNER         371    CAS OB6    B1     9  10.04   1.75   44.7093565138300   58.0465130132100    9.741  139.15017   -0.75625    0.3682  0.0331      1.089   0.068     -0.892   0.066                 14   0.898
BD        +60   594    CAS OB6    O9.   14   9.30   1.75   44.2671966789500   61.4160189960825    9.177  137.37990    2.11957    0.4632  0.0329      0.053   0.042     -0.228   0.052   -50.5  30.0   15   0.991
BD        +60   503    CAM OB1    B1.5  14   9.95   0.80   38.1793262880195   60.9536714861655    9.734  134.91648    0.46065    0.5354  0.0349     -0.011   0.039     -0.528   0.057                 15   0.896
OOS            2262    CAM OB1    B2    14  10.38   0.80   35.5190194307900   57.1774624638400   10.505  135.00887   -3.55368    0.3945  0.0378     -0.269   0.069     -1.128   0.077                 13   0.787
BD        +56   566    CAM OB1    B2    14   9.86   0.80   35.4705887850426   57.1663738745475    9.619  134.98797   -3.57311    0.3988  0.0428     -0.380   0.081     -1.290   0.090                 12   0.932
BD        +56   571    CAM OB1    B1    14   9.36   0.80   35.5039255247259   57.1373088657431    9.299  135.01498   -3.59421    0.4537  0.0405     -0.107   0.074     -1.045   0.086                 12   0.942
BD        +56   573    CAM OB1    B2    11   9.66   0.80   35.5268409045495   57.0902830465046    9.463  135.04288   -3.63409    0.3612  0.0397      0.565   0.071     -0.515   0.079                 13   0.947
HILTNER         322    CAM OB1    B0.5  14  10.52   0.80   38.0379070593800   60.0263684642400   11.042  135.20407   -0.42368    0.4098  0.0301      0.227   0.045     -0.673   0.067                 14   0.999
BD        +58   488    CAM OB1    B0.5  14   9.85   0.80   38.6750088206354   59.5074376757189    9.556  135.69923   -0.78010    0.4057  0.0353     -0.323   0.076     -0.347   0.080                 13   0.896
HD            17958    CAM OB1    K3     6   6.24   0.80   44.1027061379403   64.3324435368132    5.214  135.95891    4.66895    1.5642  0.0964     -3.322   0.127     -1.717   0.150   -21.8   1.8   15   0.831
BD        +62   480    CAM OB1    B0    14   9.00   0.80   43.0674629417935   62.7826470596593    9.242  136.25565    3.07944    0.5501  0.0507      0.357   0.052     -0.710   0.064                 12   0.889
HD            15571    CAM OB1    B1     8   8.33   0.80   38.1032444037525   57.4290006985819    8.206  136.22105   -2.81413    0.0756  0.1600     -0.243   0.341     -1.867   0.353   -42.5   1.8   14   3.973
HD            16243    CAM OB1    B2     8   8.26   0.80   39.6586689291579   57.8169878470834    8.039  136.83666   -2.13152    0.4480  0.0402      0.283   0.076     -1.413   0.076   -35.0   3.7   14   0.834
HD            16264    CAM OB1    B1.   14   9.25   0.80   39.7068057336850   57.5912993432109    9.127  136.95100   -2.32784    0.3363  0.0404      0.410   0.082     -0.968   0.081                 13   0.868
HD            17114    CAM OB1    B1    14   9.16   0.80   41.8430398434043   59.2863837201663    9.089  137.26101   -0.32121    0.3407  0.0316      0.828   0.066     -0.723   0.064                 13   0.855
HD            18326    CAM OB1    O7.   14   7.82   0.80   44.8465446528273   60.5665329330895    7.804  138.02596    1.50025    0.4215  0.0377     -0.168   0.048     -0.099   0.057   -40.0   6.7   16   0.831
HD            17603    CAM OB1    O7.5   6   8.45   0.80   42.9491583845048   57.0484631994359    8.235  138.76769   -2.07602    0.3892  0.0447      0.566   0.115     -0.447   0.101   -32.4  30.0   12   0.956
HD            18877    CAM OB1    B7     9   8.33   0.80   46.2260838386072   60.0257398984394    8.327  138.88558    1.35459    2.1470  0.0414     -0.759   0.057     -3.610   0.066    -7.0   3.8   14   0.933
HILTNER         370    CAM OB1    B2    10  10.25   0.80   44.4946849193900   57.8381858916000    9.916  139.14705   -0.99368    0.3898  0.0358      0.876   0.089     -0.796   0.078                 12   0.981
HD            19968    CAM OB1    B3    10   7.55   0.80   48.9103409237156   61.1279470487569    7.530  139.46355    2.97302    1.8428  0.2088     -3.061   0.298     -4.588   0.316   -24.0   6.4   15   4.087
HD            19441    CAM OB1    B2    10   7.87   0.80   47.5774256863640   59.5246319750433    7.816  139.72527    1.25917    1.2571  0.0446      1.429   0.053     -0.254   0.062   -23.0   7.2   15   0.931
HD            19644    CAM OB1    B3     9   8.20   0.80   48.1480935529500   59.9196969059599    8.221  139.77090    1.74577    1.1069  0.0393     -0.722   0.052      0.420   0.059   -22.0  13.1   16   0.904
HD            21212    CAM OB1    B1.5  12   8.13   0.80   52.1633034537798   62.4929989384276    8.094  140.00867    4.95477    0.8962  0.0389     -0.417   0.061      0.080   0.061    -6.4   3.8   16   1.294
HD            20798A   CAM OB1    B2    14   8.37   0.80   51.0591146281800   61.5385584716800    8.297  140.11258    3.87376    1.0241  0.0372      2.384   0.054     -2.287   0.057     3.0   6.1   15   0.967
HDE          237090    CAM OB1    B1    14   8.91   0.80   48.7955289805647   59.9118864998457    9.428  140.05261    1.90737    0.9440  0.0342      1.694   0.047      0.915   0.054                 16   1.136
HD            19820    CAM OB1    O8.5  10   7.10   0.80   48.5222344012212   59.5634691521447    6.963  140.11652    1.53820    0.7330  0.0343     -0.570   0.045     -1.389   0.051    -4.2   3.8   15   0.903
HD            20134    CAM OB1    B2    12   7.47   0.80   49.2489612959657   60.0674907183572    7.423  140.16384    2.15892    1.6140  0.0452     -2.967   0.057     -3.048   0.066   -12.5   3.8   14   0.867
BD        +58   578    CAM OB1    B2    10   9.68   0.80   48.7216117692445   59.1011323416378    9.620  140.44401    1.19628    0.9044  0.0334      0.766   0.047     -1.320   0.054                 15   0.822
HD            20508    CAM OB1    B1.5  12   8.23   0.80   50.2232061355284   60.0303518050368    8.206  140.59513    2.38752    0.8213  0.0420      0.250   0.057      0.781   0.061   -34.0   7.7   14   0.924
BD        +60   682    CAM OB1    B3    10   9.65   0.80   51.6985172841339   60.8529933876483    9.448  140.75084    3.47476    0.8304  0.0353     -1.746   0.048     -1.521   0.050                 15   0.998
HD            20898    CAM OB1    B0    12   7.97   0.80   51.3177622751269   60.4837144357558    7.844  140.80158    3.06417    0.6558  0.0560     -2.271   0.089     -1.674   0.083   -11.0   8.4   12   1.224
HD            20547A   CAM OB1    B1    14   8.18   0.80   50.2979730094097   59.1676698056217    8.231  141.09392    1.68238    1.3446  0.1041      2.113   0.144     -4.524   0.157   -18.0   4.9   14   1.926
HDE          237121    CAM OB1    B0.5  14   8.94   0.80   50.1866887131162   58.8555640291247    8.815  141.21446    1.38885    0.8310  0.0332      1.375   0.048     -0.847   0.056   -12.0   3.8   14   0.945
HD            20959    CAM OB1    B3    10   8.00   0.80   51.4498768883677   59.4324662788268    7.954  141.44065    2.22633    1.0664  0.0552     -0.733   0.072     -1.565   0.080   -18.0   3.8   16   1.171
HDE          237130    CAM OB1    B3    10   9.15   0.80   50.8764926156041   59.0039047162677    9.084  141.43255    1.70701   -1.0336  0.5725      9.215   0.835     -0.939   0.827                 15  21.700
HD            21291A   CAM OB1    B9     2   4.21   0.80   52.2671962761600   59.9403290525700    3.998  141.49759    2.87815    1.3360  0.2427      0.322   0.392     -2.023   0.382    -6.8   1.8   15   0.814
HD            20041A   CAM OB1    A0     2   5.78   0.80   48.9498638503300   57.1406189352700    5.513  141.57188   -0.41188    0.8490  0.0832     -0.878   0.195     -1.681   0.164   -11.9   1.8   13   1.131
HD            21389    CAM OB1    A0     2   4.54   0.80   52.4780943547992   58.8787529604528    4.278  142.18834    2.06438    1.0787  0.2246     -0.554   0.277     -2.246   0.289    -6.0   0.8   15   0.931
HD            22764A   CAM OB1    K4     6   5.71   0.80                                                                                                                                -10.4   1.8              
HOAG              6    CAM OB1    B1    14   9.66   0.80                                                                                                                                                       
HD            25443    CAM OB1    B0.5  10   6.74   0.80   61.5336127597942   62.1018389304470    6.651  143.68202    7.35437    0.5973  0.0424     -0.051   0.059     -3.228   0.060    -1.6   1.8   15   1.089
HD            22253    CAM OB1    B0.5  12   6.53   0.80   54.4339476206471   56.7393856920047    6.403  144.27758    0.92437    1.3310  0.0361     -1.395   0.057     -1.383   0.058     5.0   3.8   16   1.004
HDE          237204    CAM OB1    B0.5  14   9.14   0.80   60.0970061693401   56.9015996000648    9.076  146.60144    2.98163    0.4583  0.0396      1.107   0.057     -1.895   0.056    39.8   3.8   15   1.012
HD            24094    CAM OB1    B1    10   8.30   0.80   58.2040911007996   53.4836716581593    8.224  147.97473   -0.32938    0.8342  0.0603      0.233   0.115     -1.662   0.109                 13   1.376
HD            23675AB  CAM OB1    B0.5  10   6.72   0.80   57.3648715008300   52.6553956123400    6.670  148.10318   -1.29050    0.8483  0.0353      0.976   0.065     -1.881   0.063     2.0   3.8   14   0.910
HILTNER         404    CAM OB1    B1    14  11.09   0.80   58.4976258730500   53.2157530649900   10.774  148.28019   -0.42519    0.7700  0.0473      1.192   0.090     -1.624   0.084                 14   1.633
HD            23800    CAM OB1    B2     8   6.94   0.80   57.6044711289738   52.4818988521422    6.825  148.32537   -1.33483    1.7055  0.0407     -0.965   0.083     -2.420   0.078   -18.0   3.8   13   1.027
HD            25056    CAM OB1    G0     6   7.03   0.80   60.4055205589305   53.8659376542442    6.593  148.72474    0.80379    0.9735  0.0467      5.129   0.061      0.694   0.058    -5.8   1.8   12   0.892
HD            24431    CAM OB1    O9.   10   6.72   0.80   58.9100939183070   52.6413162730402    6.679  148.83836   -0.70850    1.2157  0.0854     -1.837   0.199     -0.851   0.190    -8.6   1.2   11   1.728
HDE          232874    CAM OB1    B0.5  14   8.86   0.80   60.5655864241050   53.7532700077010    8.763  148.87004    0.78106   -0.1611  0.0823      1.769   0.128      2.338   0.122   -11.0   7.5   15   1.633
HD            25348    CAM OB1    B1    14   8.33   0.80   61.0901668674509   53.3290484558756    8.221  149.38442    0.66885    0.8052  0.0449      0.963   0.065     -0.949   0.064   -13.0   7.5   15   0.932
HD            24432    CAM OB1    B3     8   6.82   0.80   58.8535580562112   49.0405890572046    6.642  151.12060   -3.49526    0.7788  0.0427      4.263   0.075     -0.840   0.071   -10.8   1.8   14   0.907
HILTNER          52    CAM OB3    O7.5   0  10.08   2.65                                                                                                                                                       
BD        +56   864    CAM OB3    O6.    0   9.68   2.65   59.8262201428171   57.2371537870370    9.719  146.27038    3.13969    0.1333  0.0789     -0.238   0.107      0.817   0.108                 16   1.870
BD        +56   866    CAM OB3    O9.   14  10.28   2.65   59.8703343662431   57.1179972305254   10.191  146.36631    3.06490    0.1997  0.0411     -0.099   0.055     -0.060   0.054                 14   1.094
BD        +55   837    CAM OB3    B2     6   9.57   2.65   59.5071939630314   55.9154404780894    9.333  146.99599    2.02060    0.1995  0.0344     -0.093   0.051     -0.311   0.049   -39.8   3.8   15   1.002
HDE          237211    CAM OB3    O9.5   6   8.98   2.65   60.8152017411195   56.5402428140854    8.826  147.13668    2.96889    0.1894  0.0365      0.026   0.048      0.320   0.048                 16   0.936
HD            25914    CAM OB3    B6     2   7.99   2.65   62.3468503390755   57.0911824297599    7.819  147.39028    3.93954    0.1251  0.0410     -0.631   0.057      0.377   0.057   -27.6   1.8   16   0.872
BD        +55   838    CAM OB3    B3     6   9.29   2.65   60.1774620064090   55.4842103553389    8.994  147.56378    1.93923    0.1757  0.0384      0.040   0.063     -0.132   0.060                 14   0.900
HDE          237213    CAM OB3    B3     2   8.72   2.65   61.1023231079851   56.0054070252478    8.432  147.61129    2.67434    0.1116  0.0429      0.144   0.060      0.476   0.059    -1.3   3.8   15   0.913
HD            20902    PER OB3    F5     6   1.79   0.14                                                                                                                                 -2.4   0.8              
HD            22951A   PER OB2    B0.5  14   4.98   0.32   55.5943735519100   33.9650053239400    4.916  158.91990  -16.70302    3.0310  0.2274      4.910   0.387     -3.664   0.357    22.2   1.4   10   0.977
HD            21483    PER OB2    B3    10   7.03   0.32   52.1943896505058   30.3753427004760    6.936  158.87275  -21.30305    1.8748  0.1110      4.658   0.153     -9.497   0.146    -4.8   1.8    7   1.064
HD            24131    PER OB2    B0.5  14   5.76   0.32   57.9738246737992   34.3591174050223    5.719  160.22662  -15.13689    2.3048  0.0795      5.792   0.142     -0.571   0.137    17.7   0.8   14   0.805
HD            24912    PER OB2    O7.5  10   4.02   0.32   59.7412486416758   35.7910391070992    3.868  160.37229  -13.10652    1.3788  1.4306      1.761   0.873      2.286   0.863    59.3   1.8    9   1.193
HD            24190    PER OB2    B2    14   7.43   0.32   58.0789913526661   34.2221140170921    7.385  160.38754  -15.18373    2.4231  0.0506      6.033   0.094     -0.652   0.089    26.7   7.5   14   1.083
HD            23180AB  PER OB2    B1    10   3.82   0.32   56.0797552192500   32.2882044010100    3.757  160.36373  -17.73986    4.0747  0.7245     12.241   0.968     -2.813   0.941    19.8   0.8    8   1.035
HD            24398A   PER OB2    B1     6   2.85   0.32   58.5330416018200   31.8835951884300    2.720  162.28918  -16.69040    3.3956  0.6646      3.808   1.410    -16.353   1.352    21.2   1.1   10   1.189
HD            31327    AUR OB1    B2     6   6.06   1.06   74.0837016187145   36.1685329793186    5.941  168.14137   -4.40217    0.7310  0.0523      1.298   0.088     -2.628   0.096    -5.0   3.8   12   0.895
BD        +39  1264    AUR OB1    B2    14   9.88   1.06   80.2710262631474   39.3191630039322    9.808  168.53378    1.40173    0.4276  0.0452      1.568   0.073     -1.185   0.081                 11   0.933
HD            34921    AUR OB1    B0    12   7.51   1.06   80.6467967565804   37.6760111881036    7.224  170.05339    0.71032    0.7534  0.0574      4.210   0.088     -1.142   0.105   -20.5   3.8   10   1.069
HILTNER         440    AUR OB1    B1    14  10.97   1.06   78.7602710819000   36.6986212557400   10.865  169.98929   -1.08126    0.2122  0.0531      1.246   0.076     -1.076   0.087                 10   1.079
HD            34656    AUR OB1    O7.    8   6.79   1.06   80.1795096009260   37.4386703461580    6.720  170.03798    0.27063    0.4012  0.0896      3.756   0.104     -2.452   0.110    -5.0   1.9   10   0.953
HD            34333    AUR OB1    B3    10   7.71   1.06   79.5877795020112   36.6320455662995    7.680  170.42815   -0.57879    0.7856  0.0631      2.298   0.084     -2.131   0.093    -1.1   7.5   11   0.893
HD            37614/5  AUR OB1    B2    10   8.20   1.06   85.3795576293900   38.1883084965600    8.141  171.66351    4.11718    0.7560  0.0709      2.642   0.149     -1.660   0.184   -17.0   5.7    9   0.935
HD            36483    AUR OB1    O9.   14   8.18   1.06   83.4214675312087   36.4597132322985    8.058  172.29401    1.87760    0.7747  0.1165      3.649   0.128     -0.638   0.142     6.0   7.5    8   0.908
BD        +30   748    AUR OB1    B1.5  14   9.66   1.06   74.6396133173744   30.6976450962639    9.038  172.75543   -7.41660    0.5038  0.0529      3.537   0.078     -0.841   0.089                 13   0.906
HD            35921    AUR OB1    O9.5   8   6.81   1.06   82.4276467711345   35.3750085593309    7.030  172.76128    0.61029                                                            -2.5   7.5    5  16.133
BD        +35  1169    AUR OB1    B1    14   9.37   1.06   83.5904059911056   35.8135946340782    9.454  172.91110    1.64174    0.5763  0.0418      2.348   0.059     -1.816   0.068   -17.0   4.4   10   0.884
HD            35652    AUR OB1    B0.   14   8.19   1.06   81.9683557724487   34.7828732001088    8.319  173.04632   -0.03057    0.4786  0.5765      5.036   0.687     -8.751   0.752    13.0   7.5   11  10.162
HD            35633    AUR OB1    B0.5  12   8.04   1.06   81.9303503105795   34.5324105325658    7.917  173.23716   -0.19572    0.3251  0.0589      2.305   0.089     -1.422   0.099    -6.4   2.5   11   0.874
HD            36212    AUR OB1    B2.5   8   7.77   1.06   82.9397332954385   34.8819341724755    7.695  173.40344    0.68919    0.3225  0.0628      1.866   0.084     -1.398   0.093     4.7   2.1   10   0.905
HD            37737    AUR OB1    O9.5  10   8.00   1.06   85.6298260198630   36.2001405211636    7.943  173.46426    3.24351    0.4592  0.0956      3.107   0.129     -1.167   0.143   -23.2   7.5    9   1.475
BD        +35  1201    AUR OB1    O9.5  14  10.54   1.06   85.2476683122076   35.8462478903550   10.145  173.60274    2.79445    0.5783  0.0411      1.598   0.075     -1.375   0.083                 11   1.060
HD            35653    AUR OB1    B0.5  14   7.44   1.06   81.9413326956769   33.9459500792978    7.405  173.72975   -0.51412    0.4334  0.0673      1.679   0.086     -1.357   0.097     3.0   3.8   11   0.988
HD            37032    AUR OB1    B0    13   8.10   1.06   84.2874869032627   34.8119764900161    8.072  174.06181    1.58080    0.9587  0.4078      3.395   0.587     -6.040   0.634   -15.0   4.7   10   7.329
HD            33299    AUR OB1    K1     6   6.67   1.06   77.6457292159851   30.7975403106126    6.135  174.23526   -5.29024    1.2844  0.0512      2.532   0.062     -1.861   0.070                 10   1.131
BD        +34  1113    AUR OB1    B2    14   9.23   1.06   84.1762568571036   34.2016519241775    9.228  174.52760    1.17578    0.7643  0.0585      3.053   0.089     -1.757   0.100     8.0   7.5   11   1.050
HD            38131    AUR OB1    B0.5  14   8.19   1.06   86.2728438268823   35.1631764923990    8.145  174.62316    3.14747    0.5532  0.0572      3.680   0.087     -0.774   0.097                 10   0.996
BD        +34  1110    AUR OB1    B2    14   9.14   1.06   84.1167919295815   34.1418393109015    9.540  174.55158    1.10214    0.8649  0.0518      2.939   0.083     -2.095   0.094   -14.0   7.5   11   0.940
BD        +34  1103    AUR OB1    B2    14   8.86   1.06   84.0658341941437   34.1435095737228    8.815  174.52746    1.06749    0.5137  0.0680      2.648   0.093     -2.516   0.101    11.0   7.5    9   0.894
BD        +34  1106    AUR OB1    B2    14   9.36   1.06   84.0914108984149   34.1356044261239    9.316  174.54553    1.08107    0.9402  0.0641      2.881   0.107     -1.999   0.120    40.0  22.5   10   1.079
BD        +34  1107    AUR OB1    B2    14   9.13   1.06   84.0944098356760   34.1338376798984    9.078  174.54835    1.08222    0.7819  0.0646      2.827   0.108     -1.985   0.122   -10.0   3.8   10   1.054
HDE          245493    AUR OB1    B2.   14   8.63   1.06   84.4622718523812   33.9672330812133    8.230  174.85257    1.24997    0.8034  0.0567      3.077   0.083     -2.077   0.091   -37.0   7.5   11   0.905
BD        +34  1150    AUR OB1    B2    14   9.58   1.06   85.7765942366726   34.3486444184813    9.494  175.10549    2.37443    0.3560  0.0416      2.750   0.065     -2.344   0.074                 11   0.997
BD        +34  1162    AUR OB1    B2    14   8.93   1.06   86.3011713340993   34.0959968427195    8.885  175.54793    2.61232    0.7237  0.0537      3.475   0.139     -1.546   0.161                  9   0.914
HD            36371    AUR OB1    B5     4   4.77   1.06   83.1819821271276   32.1920262295002    4.563  175.76637   -0.61204    1.0445  0.3243      2.346   0.442     -3.833   0.488    -0.2   7.5   10   1.137
HD            35215    AUR OB1    B1    14   9.40   1.06   81.1181563817174   30.1919277076848    9.366  176.45596   -3.18915    0.5175  0.0506      2.179   0.075     -0.327   0.084   -16.0   6.1   11   1.015
HD            35600    AUR OB1    B9     6   5.74   1.06   81.7844677914531   30.2086026064577    5.615  176.76402   -2.70206    1.0098  0.0814      3.477   0.096     -3.135   0.107    16.7   1.8   11   0.650
HD            37536    AUR OB1    M2     4   6.10   1.06   85.1752090752465   31.9206117486658    5.000  176.90367    0.66624    0.4541  0.1601      2.630   0.228     -1.977   0.252     4.5   0.6   11   0.921
HD            35601    AUR OB1    M1     6   7.35   1.06   81.7925743950714   29.9210546553634    6.115  177.00728   -2.85599    0.3312  0.1028      2.028   0.118     -2.170   0.128    -1.2   1.8    9   1.079
HD            35347    AUR OB1    B1    14   8.91   1.06   81.3242697047850   29.6148898460386    8.818  177.03508   -3.36412    0.5556  0.0522      2.199   0.070      0.452   0.079                 11   0.864
HD            37366    AUR OB1    O9.5  14   7.58   1.06   84.8533443280350   30.8907708086820    7.584  177.63020   -0.11365    0.5013  0.0995      2.722   0.137     -2.132   0.157    25.0   7.5   10   1.270
HD            39136    AUR OB1    B3    10   8.80   1.06   87.9782306790662   32.2397549441949    8.754  177.86437    2.86174    0.3634  0.0629      2.059   0.095     -1.740   0.104    14.7   7.5    9   0.958
HD            36862    ORI OB1    B0.5  14   5.60   0.40   83.7853353405524    9.9350316810538    5.449  195.05157  -11.99390    2.9004  0.2377      3.400   0.348     -0.005   0.404    34.2   2.2   10   1.272
HD            36861    ORI OB1    O8.   10   3.66   0.40   83.7844968919523    9.9341542654014    3.427  195.05190  -11.99506    3.6891  0.5453      0.868   0.894     -0.478   0.934    30.1   1.3    8   0.892
HD            36895    ORI OB1    B2    13   6.74   0.40   83.8033170621503    9.6132646082543    6.673  195.34384  -12.14276    1.6633  0.0836      2.203   0.136     -0.431   0.151    28.0   3.8   11   1.288
HD            36822    ORI OB1    B0.5  13   4.40   0.40   83.7051557156484    9.4895891694786    4.271  195.40227  -12.28906    2.8698  0.4052      4.370   0.676      1.156   0.718    33.2  22.5   11   1.201
HD            37232    ORI OB1    B2    13   6.11   0.40   84.3304639348449    8.9518761702340    6.066  196.19666  -12.03016    2.5258  0.1026      3.178   0.139     -0.718   0.157    22.8  22.5    9   1.057
HD            35149A   ORI OB1    B1    12   4.99   0.40   80.7083426724000    3.5444433447900    4.914  199.15751  -17.86281    2.7199  0.3155     -2.272   0.439     -1.476   0.502    18.0   3.8   10   1.235
HD            35762    ORI OB1    B2    14   6.74   0.40   81.7845963675469    3.8555511706619    6.704  199.43624  -16.77677    2.8525  0.0757      1.841   0.130      0.682   0.137    16.6   1.8   11   1.175
HD            36351AB  ORI OB1    B1.5  14   5.46   0.40   82.8105596530100    3.2921295047800    5.765  200.47523  -16.16584    3.1909  0.1977      2.876   0.510      1.278   0.571    20.0   3.8    7   1.257
HD            35439    ORI OB1    B1    14   4.94   0.40   81.1867789445669    1.8464451102307    4.627  200.95805  -18.28918    3.8853  0.3571      0.384   0.627      1.439   0.666     9.5   3.6   10   1.237
HD            36166    ORI OB1    B2    14   5.78   0.40   82.4782314529195    1.7892564524896    5.723  201.67336  -17.19133    2.6964  0.1793      0.668   0.193      0.556   0.217    11.8   1.1    9   0.851
HD            35912    ORI OB1    B2    14   6.38   0.40   82.0061254692026    1.2982518979898    6.354  201.88218  -17.84260    2.6231  0.0769     -0.747   0.145     -0.249   0.141    33.7   1.4   10   0.911
HD            35299    ORI OB1    B1.5  14   5.70   0.40   80.9262856182135   -0.1598181637533    5.648  202.67607  -19.49372    2.3521  0.1355      1.947   0.179      1.215   0.203    22.1   1.8   12   0.943
HD            36741    ORI OB1    B2    14   6.58   0.40   83.4899402585014    1.4076480650594    6.536  202.53457  -16.49206    2.7324  0.0898      2.217   0.123      1.122   0.145    14.2   1.8    9   0.990
HD            36485C   ORI OB1    B2    14   6.86   0.40   83.0016999237500   -0.2845480945700    6.819  203.84251  -17.73277    2.5727  0.0767      2.329   0.116      0.596   0.125    21.0   3.8   10   1.038
HD            34748    ORI OB1    B2    14   6.31   0.40   79.8970297437612   -1.4119120047250    6.291  203.31854  -20.99823    2.6618  0.0992     -3.539   0.162      0.075   0.192    28.7   2.2   11   1.080
HD            36486    ORI OB1    O9.5   8   2.20   0.40                                                                                                                                 20.3   3.8              
HD            36591A   ORI OB1    B1.5  10   5.35   0.40   83.1723043135500   -1.5918389942000    5.300  205.13757  -18.20238    2.6541  0.2998      3.661   0.471      0.975   0.524    34.3   0.8   10   1.124
HD            43317    ORI OB1    B2    14   6.63   0.40   93.9458900974079    4.2836381969370    6.587  205.01886   -5.93816    2.9273  0.0627      1.402   0.098     -5.745   0.104    13.0   3.8   11   1.015
HD            37128A   ORI OB1    B0     2   1.70   0.40                                                                                                                                 27.4   0.7              
HD            35777    ORI OB1    B2    14   6.61   0.40   81.7465154516277   -2.3606492924107    6.567  205.14567  -19.82146    2.7453  0.0687      1.601   0.117      0.416   0.126    19.0   3.8   11   0.974
HD            38563AB  ORI OB1    B1    14  10.59   0.40   86.6860366745400    0.0896501130600   10.167  205.31684  -14.31122    2.3927  0.0546      0.931   0.080     -0.414   0.083                  9   1.076
HD            37397    ORI OB1    B2    14   6.85   0.40   84.5572373793517   -1.1691755581702    6.798  205.42978  -16.78185    2.8642  0.0781      1.979   0.124      0.139   0.142    23.2   1.8    9   0.993
HD            37756    ORI OB1    B2    13   4.93   0.40   85.2113094563903   -1.1287851886256    4.887  205.71291  -16.18557    2.8454  0.3919      1.076   0.598     -0.893   0.639    36.2   1.8   10   1.421
HD            37776    ORI OB1    B2    12   6.99   0.40   85.2348767795539   -1.5071824207710    6.953  206.07265  -16.34198    2.2859  0.0562     -0.173   0.084      3.222   0.090    27.0   3.8   11   0.893
HD            37742    ORI OB1    O9.5   0   1.75   0.40   85.1898637404987   -1.9432361571705    3.890  206.45287  -16.58533                                                            18.5   1.3    4   0.981
HD            36827    ORI OB1    B2    14   6.69   0.40   83.5621165564884   -2.8816628182486    6.633  206.53048  -18.46148    2.5716  0.0905      2.181   0.146      0.347   0.142     4.6   1.8    9   1.053
HD            37903    ORI OB1    B1.5  14   7.82   0.40   85.4099539199763   -2.2590211617661    7.750  206.85125  -16.53750    2.4933  0.0545      0.156   0.084      0.035   0.087     7.2   1.8   11   1.005
HD            37468    ORI OB1    O9.5  14   3.75   0.40   84.6865271917247   -2.6000790859138    3.687  206.81634  -17.33601                                                            29.9   1.6   11   4.889
HD            37479E   ORI OB1    B2    14   6.53   0.40   84.6966930214800   -2.5945901515200    6.637  206.81618  -17.32447    2.2801  0.0955      1.145   0.142      0.846   0.147    29.0   3.8   10   1.163
BD        -02  1326D   ORI OB1    B2    14   6.62   0.40   84.6901064569756   -2.5996912320368    6.761  206.81772  -17.33266    2.2935  0.0790      0.980   0.116      1.088   0.124                 11   1.001
HD            37744    ORI OB1    B1.5  14   6.22   0.40   85.1554007928569   -2.8252353462905    6.167  207.25227  -17.02520    2.3209  0.0954     -0.117   0.171      3.692   0.169    29.0   1.8   10   1.023
HD            36285    ORI OB1    B2    13   6.32   0.40   82.5864728324617   -7.4348144582921    6.289  210.37706  -21.39442    2.6892  0.0807      1.184   0.139     -0.054   0.155    11.0   1.8   12   1.068
HD            37807    ORI OB1    B2    14   7.90   0.40   85.2838636856506   -3.6325648614516    7.872  208.06408  -17.28318    2.5519  0.0688      3.963   0.102      1.222   0.105                 11   1.052
HD            36629    ORI OB1    B2    14   7.69   0.40   83.2378436010285   -4.5664817698657    7.598  207.95417  -19.52507    2.1021  0.0568      2.969   0.095     -0.591   0.096    21.2   1.8   12   1.134
HD            37040    ORI OB1    B2    12   6.30   0.40   83.8794817558804   -4.3640431819392    6.436  208.07313  -18.86357    1.9450  0.0986      1.231   0.194      2.665   0.209    30.0   3.8   10   1.288
HD            37016AB  ORI OB1    B2    12   6.25   0.40   83.8429900671100   -4.4243168058200    6.222  208.11221  -18.92350                                                            31.0   3.8   10  29.315
HD            37129    ORI OB1    B2    14   7.18   0.40   84.0260757701324   -4.4257716193189    7.119  208.20170  -18.76178    2.3038  0.0682      1.114   0.139      0.600   0.146    28.0   3.8   10   1.055
HD            37017    ORI OB1    B2    12   6.57   0.40   83.8411154006778   -4.4941780197174    6.532  208.17700  -18.95706    0.4468  0.1712     -2.024   0.386      1.555   0.392    32.0   7.5   10   2.212
HD            37058    ORI OB1    B2    14   7.25   0.40   83.8889755236262   -4.8375506413323    7.298  208.52328  -19.07111    2.1669  0.1026     -0.113   0.131      1.558   0.148    22.8   1.8    9   1.081
HD            37018A   ORI OB1    B1    14   4.58   0.40   83.8465026674100   -4.8383568452100    4.472  208.50367  -19.10917   -0.0331  0.8547      1.289   1.287     -1.561   1.372    30.0   3.8   12   3.391
HD            37356    ORI OB1    B2    12   6.18   0.40   84.4724376782701   -4.8140344881007    6.146  208.78040  -18.54260    2.3767  0.1177     -1.739   0.154     -0.357   0.174    29.1   1.8    9   1.101
HD            37334    ORI OB1    B1.5  14   7.19   0.40   84.4031393821499   -4.9341399543188    7.099  208.86021  -18.65865    2.3894  0.0847     -2.595   0.123      2.143   0.138    27.4   1.8   12   1.176
HD            37061    ORI OB1    B0.5  14   6.80   0.40   83.8806889648567   -5.2673850427802    6.703  208.92480  -19.27357    1.9115  0.0407     -1.533   0.082      1.350   0.086    40.0   3.8   11   1.249
HD            37021    ORI OB1    B2    14   7.95   0.40   83.8172241741992   -5.3852168409673    7.811  209.00585  -19.38324    2.4824  0.0692     -0.259   0.102      1.767   0.109    20.7   3.8   11   0.990
HD            37020A   ORI OB1    B0.5  14   6.73   0.40   83.8159450472200   -5.3873140661500    6.609  209.00722  -19.38534    2.3731  0.1046      0.585   0.143      1.426   0.154    -5.8   3.8   11   1.372
HD            37023D   ORI OB1    O9.5  14   6.70   0.40   83.8219139023400   -5.3879346276800    6.560  209.01066  -19.38032    2.1166  0.0724      0.683   0.104      1.712   0.112    31.0   3.8   11   1.151
HD            37022    ORI OB1    O7.   14   5.14   0.40   83.8186100384534   -5.3896936396416    4.932  209.01075  -19.38404    2.7066  0.3323      1.479   0.547      1.617   0.622    28.0   3.8   10   1.161
HD            37041    ORI OB1    O9.   14   5.08   0.40   83.8454260463393   -5.4160603284502    4.930  209.04846  -19.37216    2.2153  0.2749     -1.228   0.414      0.629   0.463    32.1   3.8   11   1.309
HD            37042B   ORI OB1    B0.5  14   6.40   0.40   83.8600081058400   -5.4168864864100    6.287  209.05621  -19.35959    2.4459  0.1052      0.595   0.140      1.343   0.149    28.5   1.8   10   1.083
HD            34085    ORI OB1    B8     2   0.08   0.40                                                                                                                                 20.3   0.7              
HD            37150    ORI OB1    B2    14   6.54   0.40   84.0626137226411   -5.6479205223977    6.508  209.37115  -19.28395    2.7058  0.0609      0.945   0.112      1.441   0.128    10.8   1.8   11   0.971
HD            37043    ORI OB1    O9.   10   2.74   0.40                                                                                                                                 28.7   3.8              
HD            36959B   ORI OB1    B1    14   5.67   0.40   83.7542003820800   -6.0092729335900    5.630  209.56696  -19.72059    3.1173  0.2119      1.418   0.334      1.175   0.361    29.5   0.8   13   1.780
HD            36960A   ORI OB1    B0    14   4.79   0.40   83.7611811514600   -6.0020228415100    4.688  209.56339  -19.71113    2.7997  0.3442     -1.599   0.548      0.148   0.586    27.7   0.8   12   1.293
HD            37303    ORI OB1    B1.5  14   6.08   0.40   84.3639895796971   -5.9383881462840    5.985  209.78874  -19.14691    2.4339  0.1159      3.068   0.200      1.026   0.196    28.8   1.8   10   0.934
HD            37209A   ORI OB1    B2    12   5.70   0.40   84.1487235885745   -6.0647501621308    5.713  209.80653  -19.39494    2.3088  0.1368      0.543   0.181      1.127   0.199    28.9   0.7   11   0.893
HD            36430    ORI OB1    B2    14   6.22   0.40   82.8370537797691   -6.7083786536926    6.177  209.79805  -20.84868    2.4991  0.0885      0.896   0.140      1.039   0.151    23.0   1.8   13   1.074
HD            39777    ORI OB1    B1.5  14   6.56   0.40   88.6445666892397   -4.0647120642102    6.522  210.05432  -14.49627    2.4617  0.0529      2.317   0.090      0.785   0.095    25.4   1.8   11   0.918
HD            36512    ORI OB1    B0    14   4.61   0.40   82.9827505980814   -7.3015323257057    4.520  210.43564  -20.98306    3.3610  0.4228      5.118   0.618     -3.556   0.670    17.4   1.8   12   0.945
HD            37481    ORI OB1    B1.5  12   5.95   0.40   84.6582233604160   -6.5739557296611    5.912  210.52900  -19.16978    2.6358  0.0702      0.744   0.125      1.126   0.121    15.0   3.8   12   0.937
HD            37889    ORI OB1    B2    14   7.67   0.40   85.3433569336766   -6.9351968853567    7.599  211.19104  -18.72112    2.0697  0.0643      0.405   0.103      0.347   0.108                 12   1.078
HD            39291    ORI OB1    B2    13   5.35   0.40   87.8415991742449   -7.5180021898399    5.291  212.89033  -16.75571    3.2827  0.1972      0.750   0.315     -0.516   0.334    12.3   1.4   11   1.006
HD            42690    ORI OB1    B2    14   5.05   0.40   92.9658944170014   -6.5502858332262    4.974  214.31855  -11.76717    3.6951  0.2146     -1.278   0.511     -3.299   0.465    28.2   0.3    9   0.752
HD            45546AB  ORI OB1    B2    14   5.04   0.40   96.9898508855100   -4.7621588102600    4.994  214.51610   -7.38617    3.2657  0.2718      0.527   0.426     -2.850   0.449    25.3   0.7   10   1.122
HD            38771    ORI OB1    B0.5   2   2.05   0.40                                                                                                                                 20.5   1.8              
HD            34816    ORI OB1    B0.5  12   4.28   0.40   79.8938431487328  -13.1767634879299    4.171  214.82603  -26.23515    3.7079  0.3661      6.901   0.625      0.153   0.632    20.2   1.8   15   1.204
HD            35337    ORI OB1    B2    12   5.22   0.40   80.8756504035592  -13.9273499117536    5.177  216.01870  -25.66569    2.8322  0.1658      1.728   0.277     -0.405   0.261    21.6   1.8   14   1.170
HD            41814    ORI OB1    B2    14   6.65   0.40   91.7162116660503  -11.1735912827201    6.623  218.03808  -14.89824    2.7689  0.0634     -0.785   0.103     -3.399   0.097    12.9   1.8   11   0.892
HD            35952    AUR OB2    B5     9   8.84   2.42   82.4900223116567   35.9547522926711    8.761  172.30554    0.97223    0.3740  0.0697      2.889   0.082     -0.385   0.090                 11   1.060
BD        +35  1141    AUR OB2    B0.5  14   9.59   2.42   82.4963511202952   35.2026758847096    9.548  172.93599    0.56205    0.3611  0.0586      1.937   0.074     -1.191   0.080                 10   0.928
BD        +34  1059    AUR OB2    B0    13   9.22   2.42   82.1772905331052   35.0137220439817    9.171  172.94927    0.24010    0.4436  0.0561      1.128   0.081     -0.098   0.093                 10   0.967
HD            35619    AUR OB2    O7.   14   8.55   2.42   81.9006095474985   34.7552770572545    8.530  173.03831   -0.09214    0.2852  0.0653      0.879   0.082     -1.687   0.090     2.2   1.8    9   0.789
BD        +34  1058    AUR OB2    O8.    0   8.78   2.42   82.1641881645581   34.6690911457787    8.675  173.23027    0.04025    0.3185  0.0647      3.876   0.081     -1.482   0.090                 10   0.842
LS V      +34    12    AUR OB2    B2    14  10.91   2.42   81.8199279844041   34.5157859936200   10.746  173.20037   -0.28056    0.4549  0.0496      1.917   0.068     -1.162   0.076                 11   1.000
BD        +34  1053    AUR OB2    B1.5  14  10.92   2.42   82.0254893052264   34.4561114882352   10.798  173.34416   -0.17289    0.3365  0.0390      1.774   0.063     -0.758   0.071                 10   0.949
LS V      +34    15    AUR OB2    B0    14  10.06   2.42   81.8470655304229   34.3945940000094    9.960  173.31350   -0.32943    0.3952  0.0568      1.627   0.080     -0.902   0.091                 10   0.930
BD        +34  1045    AUR OB2    B0.5  14   9.70   2.42   81.8163950018722   34.4287503289419    9.660  173.27104   -0.33144    0.2428  0.0588      1.967   0.079     -1.489   0.087                 10   0.890
BD        +34  1043    AUR OB2    B0.5  14   9.43   2.42   81.7735839917922   34.3254342688265    9.381  173.33717   -0.41833    0.3417  0.0706      1.950   0.094     -1.493   0.104                 10   1.137
LS V      +35    24    AUR OB2    O9.   14  10.79   2.42   84.9401775511413   35.8989836273131   10.501  173.42594    2.61095    0.2942  0.0418      2.616   0.063     -1.105   0.072                 11   1.272
HD            36280    AUR OB2    B0.5  12   8.85   2.42   83.0470801859857   34.9401488698091    8.812  173.40286    0.79472    0.2766  0.0693      1.991   0.102     -1.179   0.111                  9   0.978
BD        +34  1054    AUR OB2    O9.5  14   8.84   2.42   82.0298437250544   34.4241758679632    9.237  173.37272   -0.18763    0.6236  0.5013      1.491   0.691     -0.951   0.756                  9   4.276
BD        +34  1056    AUR OB2    B0.5  14   9.87   2.42   82.0349027244748   34.3959013935517    9.763  173.39856   -0.19985    0.2996  0.0412      2.518   0.065     -1.216   0.073                 10   0.854
LS V      +34    30    AUR OB2    B1    14  10.94   2.42   82.0343044672400   34.4206901419606   10.938  173.37766   -0.18651    0.4142  0.0607      2.188   0.085     -1.167   0.094                  8   0.853
HDE          243018    AUR OB2    B1    12  10.70   2.42   80.8311189714684   33.4522319743065   10.868  173.62126   -1.55581    0.2121  0.0494      0.686   0.074     -1.458   0.084                 11   0.901
HDE          242908    AUR OB2    O4.   14   9.04   2.42   80.6220934687944   33.5140145734305    8.952  173.47165   -1.66465    0.2233  0.0520     -0.014   0.069     -1.066   0.078    -7.5   1.8   11   0.933
HDE          242935    AUR OB2    O7.   14   9.43   2.42   80.6938389682641   33.4195703131856   10.667  173.58343   -1.66877                                                             3.0   4.2    4   1.438
HDE          242926    AUR OB2    O7.   14   9.35   2.42   80.6670637106764   33.3192795415471    9.245  173.65350   -1.74396    0.0493  0.4283      1.356   0.647     -0.786   0.694    -8.0   7.5    8   7.259
BD        +34  1074    AUR OB2    B0    14  10.50   2.42   82.8628236532997   34.2471005838924   11.343  173.89984    0.28840    0.1889  0.0655      1.602   0.085     -1.210   0.095                  9   0.883
CUFFEY          256    NGC 1893   B2    14  11.86   2.90   80.5768211738300   33.4725530589900   11.686  173.48443   -1.71925    0.4677  0.0517      2.109   0.081     -1.669   0.094                 10   1.036
CUFFEY          290    NGC 1893   B1.5  14  11.24   2.90   80.7594374008300   33.5270372267000   11.109  173.52572   -1.56287    0.3628  0.0581      0.717   0.084     -0.529   0.095                 11   1.135
CUFFEY          301    NGC 1893   B1    14  10.98   2.90   80.8311147609900   33.4522259918900   10.868  173.62126   -1.55581    0.2121  0.0494      0.686   0.074     -1.458   0.084                 11   0.901
CUFFEY          340    NGC 1893   B1    12  10.96   2.90   80.8098355020100   33.5640606593500   10.609  173.51891   -1.50729    0.1172  0.0481      1.195   0.063     -1.151   0.071                 11   0.967
CUFFEY          344    NGC 1893   B1.5  14  11.24   2.90   80.8324948019700   33.5364495316700   11.065  173.55237   -1.50730    0.2319  0.0461      0.870   0.066     -1.280   0.073                 11   0.903
CUFFEY          359    NGC 1893   B1    14  11.06   2.90   80.8035061498700   33.3153198172900   10.910  173.72126   -1.65215    0.3874  0.0646      1.573   0.103     -1.285   0.118                  9   1.048
CUFFEY          374    NGC 1893   B1    14  11.23   2.90                                                                                                                                                       
CUFFEY          376    NGC 1893   B1    14  11.40   2.90                                                                                                                                                       
CUFFEY          377    NGC 1893   B1    14  11.30   2.90                                                                                                                                                       
CUFFEY          378    NGC 1893   B1    14  10.92   2.90                                                                                                                                                       
HD            40003    NGC 2129   B3     6   8.60   1.46   89.3117113691849   23.4194677429353    8.294  186.07433   -0.57725    0.5156  0.0645      1.698   0.088     -0.615   0.099    26.0   6.0    8   0.887
HDE          250241    NGC 2129   B3    10  10.10   1.46   90.2238969841158   23.3328708432683    9.957  186.56685    0.10540    0.2742  0.0578      2.054   0.074     -1.184   0.085    11.0   6.0   10   0.932
HDE          250290    NGC 2129   B3     6   7.38   1.46   90.2818771908736   23.3048580354640    7.133  186.61757    0.13777    0.4811  0.0428      2.217   0.063     -0.812   0.069    16.8   1.3   11   0.842
BD        +23  1197    GEM OB1    B2    12  10.19   1.21   91.7561324421202   23.1898121849401   10.148  187.38306    1.26123    0.4551  0.0497      2.296   0.068     -1.240   0.074    58.0  22.5   11   1.034
HDE          251311    GEM OB1    B1.5  12   8.79   1.21   91.3742420264705   23.0047877798586    8.700  187.37318    0.86433    0.4062  0.0436      2.394   0.072     -0.841   0.078                 10   0.855
HDE          254042    GEM OB1    B0.5  12   8.92   1.21   93.9607514919364   24.0622682420067    8.815  187.58762    3.45188    0.4045  0.0517      2.279   0.087      0.468   0.097                 10   1.112
BD        +23  1200    GEM OB1    B3    10   9.84   1.21   91.8034011986173   23.0158648705323    9.648  187.55622    1.21457    0.4974  0.0483      2.419   0.074     -0.653   0.083                 11   0.826
HD            42087    GEM OB1    B2.5   6   5.76   1.21   92.4332709466414   23.1134885953329    5.663  187.75179    1.76877   -5.2492  0.4727      6.892   0.608     -3.874   0.678    16.0   3.8   11   5.904
HD            42474    GEM OB1    M2     4   7.29   1.21   92.9843754080835   23.2070609695654    6.091  187.91368    2.25798    0.6293  0.0967      2.815   0.136     -0.709   0.148    16.0   3.8   10   1.131
HD            43384    GEM OB1    B3     4   6.25   1.21   94.2446078945906   23.7409129032990    6.076  187.99423    3.52868    0.4013  0.0437      1.613   0.071     -0.204   0.079    13.2   1.8   11   0.902
HDE          255091    GEM OB1    B2    14   9.54   1.21   94.9621900812322   23.8257729294563    9.503  188.22837    4.14820    0.3088  0.0679      1.826   0.085      0.001   0.093                  9   0.925
HDE          255168    GEM OB1    B1    14   9.68   1.21   94.9994972068472   23.8356116004464    9.616  188.23566    4.18296   -2.6157  0.3210      3.927   0.400     -2.207   0.443                  9   3.746
HDE          253236    GEM OB1    B1    14   9.89   1.21   93.1624822769162   22.8767245431839    9.825  188.28244    2.24354    0.6341  0.0621      1.892   0.083     -0.363   0.093                 11   0.928
HD            42543    GEM OB1    M1     2   6.41   1.21   93.0795786907735   22.9085161160517    5.232  188.21790    2.19172    0.7071  0.2376      2.172   0.323     -1.084   0.356    21.5   1.8    9   1.007
HD            43818    GEM OB1    B0     8   6.92   1.21   94.8304005357720   23.4694066176573    6.794  188.48734    3.87465    0.3890  0.0449      1.373   0.074     -0.266   0.078    18.2   1.8   11   1.008
HDE          252321    GEM OB1    B1    14   9.25   1.21   92.3012100587429   23.8900923355638    9.210  187.01288    2.03790    0.5027  0.0625      1.645   0.097      1.316   0.108                 10   1.123
BD        +21  1107    GEM OB1    B2    10   9.05   1.21   91.2798170766741   21.6290075064748    8.967  188.53023    0.11484    0.5566  0.0571      0.982   0.082     -1.927   0.091                 10   0.958
HD            41690    GEM OB1    B1.5   9   7.71   1.21   91.9120630510646   21.8731695064624    7.673  188.60365    0.74657    0.6500  0.1504      1.234   0.237     -0.242   0.281    16.6   1.8    8   1.843
HDE          255134    GEM OB1    B1    12   9.17   1.21   94.9737848447916   23.2651185267916    9.032  188.73005    3.89522    0.5932  0.0527      1.262   0.086     -0.220   0.094                 11   1.125
HDE          255055    GEM OB1    O9.   14   9.38   1.21   94.9235288711041   23.2889528684567    9.274  188.68727    3.86559    0.5274  0.0466      1.520   0.075     -0.215   0.083                 11   1.018
HDE          253591    GEM OB1    B1    14  10.06   1.21   93.5000308440197   22.5004407377085    9.924  188.76219    2.33727    0.4033  0.0593      1.246   0.080     -0.799   0.089                  9   0.863
HD            43703    GEM OB1    B1    12   8.62   1.21   94.6643173914280   23.0079290337282    8.475  188.82384    3.52324    0.7074  0.0497      1.769   0.087     -0.114   0.095     6.0   3.8    9   0.803
HD            43753    GEM OB1    B0.5   9   7.90   1.21   94.7487821770557   23.0011339795278    7.781  188.86646    3.58867    0.4683  0.0545      1.791   0.089     -0.397   0.099    19.0   7.5   11   0.983
HD            43582    GEM OB1    B0    10   9.12   1.21   94.5014576829573   22.6583381672151    8.618  189.06202    3.22623    0.4668  0.0709      1.900   0.098     -0.028   0.106    12.5   1.2    9   0.864
HDE          254755    GEM OB1    O9.   14   8.84   1.21   94.6323824716325   22.6791743799972    8.574  189.10059    3.34263   -7.4108  1.2235     -1.497   1.817      1.897   1.928     9.0   3.8   10  47.369
HD            43078    GEM OB1    B0    12   8.78   1.21   93.8143202143411   22.3011352084290    8.676  189.07610    2.49786    0.4388  0.0554      1.897   0.082     -0.757   0.089                 11   0.853
HDE          253180    GEM OB1    B0.5  14   9.79   1.21   93.0726417137820   21.9249889365582    9.676  189.07843    1.71452    0.5348  0.0430      1.896   0.077     -0.829   0.086                 10   1.060
HD            42475    GEM OB1    M1     4   6.58   1.21   92.9642278695673   21.8682394805737    5.497  189.07993    1.59903    0.3197  0.1301      2.002   0.212     -1.752   0.233    17.0   3.8   10   0.965
HDE          254577    GEM OB1    B0.5   9   9.08   1.21   94.4766052783053   22.4091531310840    8.764  189.27126    3.08850    0.4417  0.0495      3.305   0.081      2.944   0.087    16.0   4.9   11   0.858
HD            42379    GEM OB1    B1     6   7.37   1.21   92.8253578817175   21.5637864024400    7.303  189.28493    1.33954    0.2885  0.0647      0.439   0.078     -0.953   0.085     7.0   7.3   10   1.058
HDE          256035    GEM OB1    O9.   14   9.16   1.21   95.7426728931904   22.8628217956411    8.957  189.41756    4.33346    0.5175  0.0495      2.391   0.080     -1.006   0.085                 10   0.780
HILTNER         510    GEM OB1    B1    14  11.50   1.21   90.4811627711100   20.1889851171600   11.290  189.41710   -1.24301    0.3682  0.0470      1.688   0.082     -1.057   0.090                  9   0.838
HDE          255093AB  GEM OB1    B1.5  14   9.15   1.21   94.9451561484900   22.3045175999700    9.373  189.56792    3.42165    0.2948  0.0819      3.008   0.080     -0.332   0.089                 10   0.938
HD            41117    GEM OB1    B2     2   4.63   1.21   90.9799368342763   20.1384560026858    4.473  189.69176   -0.86045   -0.1772  0.4659      3.191   0.660     -1.162   0.708    16.8   0.8   10   1.277
HD            44139    GEM OB1    B0.5  14   8.79   1.21   95.2830968632528   22.1658510832796    8.725  189.83748    3.63307   -0.5971  0.4303      5.260   0.719     -2.481   0.769                  9   7.746
HDE          252325    GEM OB1    B2    14  10.80   1.21   92.2512977427929   20.6405248729105   10.562  189.83490    0.42474    0.4318  0.0815      1.368   0.097     -2.309   0.110                  9   0.767
HDE          256276    GEM OB1    B1.5  14   9.24   1.21   95.9383929755901   22.3940524074758    9.207  189.91805    4.27597    0.4374  0.0427      3.164   0.069     -0.881   0.075                 11   0.876
HD            42400    GEM OB1    B5     8   6.84   1.21   92.8465880734366   20.9054149978682    6.756  189.87171    1.04006    0.5378  0.0490      2.715   0.080     -0.437   0.089    10.0   1.8   10   0.900
HD            42088    GEM OB1    O6.5  14   7.55   1.21   92.4148859929683   20.4876264501722    7.480  190.04284    0.48476    0.5752  0.0593      2.650   0.090     -0.967   0.098    23.2   1.8   10   0.875
HD            43837    GEM OB1    B2     6   8.37   1.21   94.8203303199502   20.5799324360339    8.230  191.03734    2.50823    0.0274  0.0836      0.332   0.102     -0.333   0.111    19.0   7.5   10   0.856
HDE          253049    GEM OB1    B3    10   9.51   1.21   92.9288249979395   20.1267998735992    9.500  190.59142    0.73296    0.5954  0.0562      2.239   0.073     -0.761   0.081                 11   0.933
HDE          253214    GEM OB1    B1.5  14   9.47   1.21   93.0691620660234   20.0860469634736    9.090  190.69051    0.82894    0.4238  0.0486      1.697   0.080     -0.642   0.090    -6.0   7.5   10   1.131
HD            42896    GEM OB1    B1.   14   8.59   1.21   93.5257994755672   20.1697030192275    8.562  190.82252    1.24536    0.3522  0.0632      3.135   0.096     -1.758   0.105    -7.0  22.5   11   0.863
HD            44637    MON OB1    B3    10   8.01   0.58   95.8528398924125   15.1017872402480    7.896  196.33706    0.80125    1.1254  0.0943      2.013   0.124     -2.612   0.132    36.0   3.8   11   1.375
HD            45314    MON OB1    O9.    0   6.64   0.58   96.8157420121112   14.8892275916871    6.397  196.95928    1.52464    1.2092  0.0472      0.648   0.095     -0.803   0.105    -1.9   3.8   10   0.941
HD            46883    MON OB1    B1    12   7.80   0.58   99.0405062072708   10.2848858992394    7.643  202.04719    1.32295    0.6991  0.0603      0.328   0.096     -1.564   0.103    10.0   3.8   10   0.836
HD            47839    MON OB1    O7.   14   4.65   0.58  100.2444353826910    9.8957669193905    4.510  202.93633    2.19848   -0.7845  0.6243      3.848   0.878     -6.903   0.963    28.4   1.5   10   1.941
HD            47961    MON OB1    B2    14   7.47   0.58  100.3637698305071    9.8540034971007    7.480  203.02721    2.28404    1.1831  0.0691      3.007   0.111     -3.709   0.117    23.4   1.8   10   1.012
HD            46300    MON OB1    A0     6   4.50   0.58   98.2259517271024    7.3329634202214    4.405  204.29684   -0.75105    2.5625  0.4058      2.020   0.653     -3.598   0.703    13.4   0.9   10   1.065
HD            48717    MON OB1    B1    14   7.63   0.58  101.2065477240155    3.6799082426760    7.557  208.90370    0.20896    0.6042  0.0528     -1.062   0.086     -1.973   0.097    40.0   3.8   10   0.949
HD            47732    MON OB2    B1.5  12   8.11   1.21  100.1191087391890    9.8178545547916    8.112  202.94925    2.05307    1.3910  0.0635      2.561   0.096     -3.632   0.106    17.5   3.8   11   0.851
HD            47777    MON OB2    B2.5  12   7.94   1.21  100.1762234322200    9.6559212116860    7.916  203.11913    2.02916    1.4153  0.0992      3.477   0.165     -3.884   0.177    13.0   3.8   10   1.451
HD            45829    MON OB2    K0     4   6.62   1.21   97.5095562681686    7.9211146198939    6.147  203.44694   -1.10876    0.5585  0.0386      2.305   0.075     -1.382   0.077    -0.2   3.8   10   0.909
HDE          259597    MON OB2    B0    14   8.57   1.21   98.3842975169936    8.3355766601946    8.446  203.47965   -0.14929    0.7991  0.0820     -0.294   0.180     -0.926   0.162    38.0   3.8    9   0.887
HD           262042    MON OB2    B2    14   8.98   1.21  100.3279879492055    9.2136235558529    8.948  203.58126    1.96034    1.3314  0.0406      4.665   0.069     -3.521   0.073     2.0   1.8   10   0.853
HD            47417    MON OB2    B0    12   6.97   1.21   99.6996912617386    6.9018846836620    6.879  205.35229    0.34916    0.6403  0.0690     -1.255   0.093     -1.769   0.102    32.0   7.5    9   0.830
HD            46966    MON OB2    O8.   14   6.88   1.21   99.1078668680875    6.0831899694763    6.806  205.80963   -0.54910    0.5502  0.0711     -0.757   0.117     -1.061   0.126    39.5   1.4   10   0.885
HD            47129    MON OB2    O8.5   0   6.08   1.21   99.3501737515295    6.1353822906785    5.997  205.87396   -0.31113    0.6583  0.0940     -1.485   0.119     -1.172   0.119    23.1   1.8   10   0.884
HD            47088    MON OB2    B1    10   7.58   1.21   99.2934042853467    6.0591771238865    7.597  205.91574   -0.39626    0.3302  0.0745     -0.061   0.127     -0.848   0.134    21.0  22.5   10   1.258
HD            48099    MON OB2    O7.   14   6.38   1.21  100.4967949029184    6.3454274158312    6.301  206.20959    0.79825    0.5224  0.0577     -1.581   0.088      2.079   0.092    28.6   2.8   11   0.852
HDE          259172    MON OB2    B2    14  10.69   1.21   98.0107727038598    5.0857539988099   10.639  206.19246   -1.97760    0.5543  0.0640     -1.449   0.082     -1.838   0.084                  9   0.971
HD            46149    MON OB2    O8.5  14   7.61   1.21   97.9688808543174    5.0331072267866    7.541  206.21995   -2.03890    0.6561  0.0684     -0.343   0.331     -1.058   0.313    36.6   1.7    8   0.979
HD            46106    MON OB2    B0    14   7.93   1.21   97.9099882449077    5.0267782507422    7.888  206.19849   -2.09388    0.5966  0.0871     -1.041   0.097     -2.086   0.104    21.5   3.4   10   0.810
HD            46202    MON OB2    O9.   14   8.17   1.21   98.0436264929323    4.9666048622078    8.146  206.31336   -2.00349    0.7407  0.1453      0.204   0.217     -1.903   0.215    28.9   3.4    9   1.841
HD            46150    MON OB2    O5.   14   6.72   1.21   97.9813356265496    4.9428618117998    6.703  206.30581   -2.06951    0.6263  0.0788     -0.443   0.088     -2.169   0.095    35.6   1.7    9   0.842
HDE          259105A   MON OB2    B1    14   9.36   1.21   97.9666668186900    4.9325705929400    9.333  206.30820   -2.08721    0.6583  0.0754     -0.873   0.085     -1.498   0.091    23.0   7.5    9   0.924
HD            46056    MON OB2    O8.   14   8.19   1.21   97.8369207408034    4.8344005738871    8.176  206.33570   -2.24720    0.6562  0.0600     -1.018   0.088     -1.722   0.097    21.5   3.6   11   0.924
JOHNSON          23    MON OB2    B2    14  11.21   1.21                                                                                                                                                       
HDE          259012A   MON OB2    B0.5  14   9.29   1.21   97.8894376912105    4.8443735701960    9.287  206.35102   -2.19618   -0.9470  0.5243      3.304   0.750     -2.335   0.819    -1.4   1.8   11  11.791
STAR             11    MON OB2    B1    14   9.71   1.21                                                                                                                                                       
HD            46867    MON OB2    B0.5  11   8.30   1.21   98.9797487400916    5.3097762736111    8.245  206.43796   -1.01782    0.6297  0.0884     -1.318   0.102     -0.168   0.113    19.0   3.8    9   0.850
HD            46223    MON OB2    O4.   14   7.25   1.21   98.0387775345881    4.8235298328287    7.187  206.43817   -2.07373    0.5757  0.0534     -0.642   0.079     -1.259   0.083    38.2   2.6   10   0.896
HD            46485    MON OB2    O7.   14   8.26   1.21   98.4623205333574    4.5254488166795    8.158  206.89744   -1.83633    0.5530  0.0704     -0.897   0.091     -1.665   0.103    14.3   3.6    9   0.981
HD            47240    MON OB2    B1     6   6.15   1.21   99.4695984715879    4.9566687072522    6.082  206.97576   -0.74660    0.4686  0.0725     -0.418   0.089     -0.671   0.096    33.0   3.8   10   0.782
HD            47032    MON OB2    B0    10   8.83   1.21   99.1941703200841    4.6944794241496    8.681  207.08273   -1.11078    0.6723  0.0505     -1.448   0.102     -1.045   0.091    10.0   3.8   10   0.856
HD            47360    MON OB2    B0.5  14   8.19   1.21   99.5963015322775    4.6241521790821    8.097  207.32918   -0.78696    0.7286  0.0975     -0.787   0.104     -2.355   0.118    20.0   3.8    9   0.798
HD            47382    MON OB2    B0    11   7.14   1.21   99.6193250864336    4.6071905660723    7.070  207.35478   -0.77435    0.1786  0.0856     -0.091   0.097     -3.268   0.107    27.0   3.8    8   0.997
BD        +04  1392    MON OB2    B3    10   9.66   1.21                                                                                                                                                       
HILTNER         591    MON OB2    B2    14  10.70   1.21   99.8596560374800    3.6532225536100   10.498  208.31263   -0.99853    0.6161  0.0421     -0.737   0.069     -2.327   0.072                 11   0.837
HD            46711    MON OB2    B3     8   9.10   1.21   98.7377043769588    2.7620038519279    8.718  208.59109   -2.40268    0.5481  0.0464     -0.475   0.075     -1.974   0.081    18.3   1.8    9   1.105
HD            46573    MON OB2    O7.   10   7.95   1.21   98.5982054717535    2.5341516166747    7.819  208.72970   -2.63108    0.6471  0.0582     -4.139   0.078     -5.995   0.082    29.3   3.5   11   0.994
HD            51509    MON OB3    B9     6   8.71   2.42  104.3740541868491   -3.6972721429589    8.540  216.91254   -0.33974    0.4181  0.0477     -0.127   0.078     -1.038   0.080                 11   0.861
HD            51452    MON OB3    B0.   10   8.05   2.42  104.3359244313350   -4.1937282840129    8.023  217.33689   -0.60023    0.4287  0.0909     -0.620   0.119     -1.738   0.127    27.0   3.8    8   1.167
LS VI     -04    19    MON OB3    O9.5  14  10.75   2.42                                                                                                                                                       
S         287     5    MON OB3    O9.5  14  10.82   2.42                                                                                                                                                       
HD            52382    CMA OB1    B1     6   6.48   1.06  105.1639108488400   -9.2029661229427    6.384  222.17074   -2.15492    0.2620  0.0437     -1.230   0.067     -1.233   0.069    51.0   3.8   11   0.788
HD            53667    CMA OB1    B0.5  10   7.75   1.06  106.3967468768276   -8.7288671201974    7.652  222.30654   -0.85519    0.2612  0.0467     -1.382   0.075     -0.812   0.076    38.0   3.8   11   0.913
HD            54104    CMA OB1    B3     9   8.33   1.06  106.8361965188828   -9.5832173702245    8.274  223.26482   -0.86244    0.7709  0.0533     -0.621   0.080     -1.235   0.081    19.1   1.8   11   0.899
BD        -10  1839    CMA OB1    B2    14   9.77   1.06  105.8523253387961  -10.7045361447846    9.636  223.81744   -2.23727    0.7261  0.0592     -2.498   0.070     -1.866   0.072                 11   1.044
HD            54662    CMA OB1    O6.5  14   6.21   1.06  107.3343700517878  -10.3465633002228    6.154  224.16844   -0.77843    0.8547  0.0799     -3.295   0.164     -0.604   0.148    57.9   2.5    9   0.944
BD        -11  1762    CMA OB1    B2    14  10.05   1.06  105.9767713130906  -11.4748289168863    9.397  224.55903   -2.48066    0.7228  0.0478     -3.442   0.076     -3.743   0.078                 12   0.915
BD        -11  1761    CMA OB1    B2    14   8.97   1.06  105.9687386071646  -11.5810712259465    9.289  224.65003   -2.53620    0.7537  0.0477     -3.397   0.081     -3.485   0.080                 11   0.915
HD            55879    CMA OB1    O9.5   9   6.00   1.06  108.6177208843224  -10.3162454974158    5.961  224.72592    0.35476    0.9888  0.0543     -3.064   0.112     -3.106   0.110    32.6   0.8   11   0.620
BD        -11  1763    CMA OB1    B1.5  14   8.96   1.06  105.9785758928840  -11.5761304361682    8.926  224.65004   -2.52537    0.6042  0.0476     -2.810   0.082     -3.540   0.081                 11   0.806
HD            55687    CMA OB1    B2    14   9.35   1.06  108.3917856617367  -10.4903723756709    9.405  224.77697    0.07710    0.6877  0.0540     -3.316   0.078     -2.768   0.081                 10   0.788
HD            54574    CMA OB1    B2    14   8.73   1.06  107.2243515378386  -11.5015104635091    8.712  225.14387   -1.40651    0.7658  0.0470     -3.332   0.076     -3.307   0.078                 12   0.883
HD            54439    CMA OB1    B2    10   7.71   1.06  107.0966497236788  -11.8523788112808    7.657  225.39791   -1.67901    0.8577  0.0618     -3.192   0.123     -2.571   0.119                  9   0.923
HD            54306    CMA OB1    B2    14   8.79   1.06  106.9704930543549  -11.9140060211715    8.740  225.39587   -1.81698    0.4980  0.0843     -3.313   0.125     -3.386   0.116    18.7   1.8    8   0.880
HD            53623    CMA OB1    B0.5  13   8.00   1.06  106.3197824727017  -12.3262479827870    7.940  225.47060   -2.57138    0.9227  0.0683     -2.754   0.113     -2.949   0.119                 12   1.132
HD            54879    CMA OB1    O9.5  14   7.66   1.06  107.5339537492664  -11.8027319475166    7.578  225.55105   -1.27623    0.8633  0.0516     -2.242   0.089     -2.141   0.090    15.6   1.8   12   0.913
HD            53975    CMA OB1    O7.5  14   6.47   1.06  106.6498566761826  -12.3939490365589    6.427  225.67861   -2.31574    0.8022  0.0510     -2.237   0.085     -3.470   0.089    36.0   4.0   12   0.783
BD        -11  1820    CMA OB1    B3    10   9.44   1.06  107.4154506704972  -12.0687845164200    9.642  225.73374   -1.50179    0.7795  0.0402     -1.525   0.071     -3.520   0.067                 12   0.933
WS              362    NGC 2414   B3.   10  12.34   3.18                                                                                                                                                       
WS              453    NGC 2414   B0     8  10.66   3.18                                                                                                                                                       
WS              428    NGC 2414   B2    14  11.77   3.18                                                                                                                                                       
WS              427    NGC 2414   B1    14  11.66   3.18                                                                                                                                                       
WS              377    NGC 2414   B2    14  11.89   3.18                                                                                                                                                       
WS              419    NGC 2414   B2    14  12.14   3.18                                                                                                                                                       
WS              400    NGC 2414   B2    14  11.00   3.18                                                                                                                                                       
WS              404    NGC 2414   B0    14  11.79   3.18                                                                                                                                                       
WS              510    NGC 2414   B2    14  12.91   3.18                                                                                                                                                       
WS              365    NGC 2414   B1    14  11.33   3.18                                                                                                                                                       
STAR              2    NGC 2414   B1    12  10.80   3.18                                                                                                                                                       
HD            60308    NGC 2414   B2     4   8.20   3.18  113.3040093092984  -15.4536105036675    8.052  231.41361    1.94881    0.2537  0.0429     -1.941   0.059     -0.696   0.061    67.2   3.6   12   0.946
WS              505    NGC 2414   B0    14  11.73   3.18                                                                                                                                                       
WS              479    NGC 2414   B1    14  11.96   3.18                                                                                                                                                       
WS              531    NGC 2414   B0    14  11.05   3.18                                                                                                                                                       
HD            51283    COLL 121   B3     9   5.28   0.55  103.9455294839893  -22.9414407799083    5.259  234.00938   -9.33482    1.3580  0.1352     -4.427   0.227     -1.034   0.189    38.0   3.8   17   1.002
HD            50877    COLL 121   K3     4   3.88   0.55  103.5331380463264  -24.1842129917749    3.127  234.98333  -10.21011    2.5353  0.3357     -5.984   0.448     -2.127   0.402    35.3   1.1   13   1.122
HD            53138    COLL 121   B3     2   3.04   0.55  105.7561447021181  -23.8332964140757    3.019  235.55461   -8.22800    0.7928  0.4478     -5.838   0.897     -1.959   0.867    48.4   0.8   15   1.469
HD            54669    COLL 121   B2    14   6.64   0.55  107.2058430068637  -24.0437966315610    6.606  236.33802   -7.13385    1.2487  0.0481     -5.667   0.084     -1.273   0.072    57.0  22.5   17   0.948
HD            53344    COLL 121   B2    14   6.86   0.55  105.9287995937626  -25.0839165918948    6.814  236.76031   -8.63579    3.6363  0.2000     -6.499   0.306     -0.623   0.292    24.0   7.7   18   3.696
HD            54605    COLL 121   F8     2   1.84   0.55                                                                                                                                 34.3   0.8              
HD            54224    COLL 121   B2    13   6.60   0.55  106.7499490813658  -26.6567576603334    6.558  238.51782   -8.66216    1.1207  0.0481     -5.557   0.086     -1.130   0.072    41.0  16.0   17   1.017
HD            52877A   COLL 121   M0     4   3.46   0.55  105.4297557425900  -27.9348091795500    2.583  239.16882  -10.27380    1.9495  0.4099     -4.992   0.813     -1.005   0.803    22.5   0.7   14   1.489
HD            56876    COLL 121   B2    13   6.45   0.55  109.4500493254708  -26.7975578582525    6.400  239.73441   -6.56893    3.4505  0.0461     -1.540   0.078     -1.034   0.074    22.0   7.1   16   0.968
HD            55857    COLL 121   B0.5  14   6.11   0.55  108.4018664528563  -27.3563572291894    6.065  239.81124   -7.65404    1.8846  0.0723     -6.433   0.122      0.886   0.115    33.0  22.5   17   1.040
HD            55019    COLL 121   B2    14   7.30   0.55  107.5021573999376  -28.7481756741959    7.253  240.71503   -8.98366    1.3751  0.0522     -5.149   0.084     -2.309   0.076    25.0   3.7   16   1.026
HD            55985    COLL 121   B2    10   6.32   0.55  108.4889081216801  -30.3397907867961    6.272  242.54436   -8.91587    1.6840  0.0585     -5.684   0.109     -2.717   0.089    24.0   7.5   15   0.996
HD            58350A   COLL 121   B5     2   2.44   0.55                                                                                                                                 41.1   1.8              
JOHNSON          39    NGC 2362   B2    14   9.78   1.21                                                                                                                                                       
HD            57060AB  NGC 2362   O7.    2   4.98   1.21  109.6682319779500  -24.5586837746300    5.521  237.82437   -5.36789    0.6768  0.1577     -4.505   0.255     -1.644   0.239    13.5   3.8   16   1.512
HD            57192    NGC 2362   B3    10   6.81   1.21  109.8031906812163  -24.9557102180815    6.776  238.23501   -5.44205    1.1047  0.0488     -5.835   0.073     -0.534   0.068    18.0   5.9   16   0.949
HD            57061    NGC 2362   O9.    8   4.39   1.21                                                                                                                                 43.0   3.8              
CD        -24  5182    NGC 2362   B2    14   9.32   1.21  109.7076046758102  -24.9635213191897    9.295  238.20188   -5.52256    0.6145  0.0608     -4.021   0.092     -0.958   0.083    15.0   7.5   14   1.094
CP        -24  2213    NGC 2362   B1.5  14   8.77   1.21  109.6711436161843  -25.0031707361273    8.741  238.22197   -5.57015    0.6844  0.0599     -3.979   0.095     -1.056   0.088                 17   1.075
CD        -24  5180    NGC 2362   B1    14   8.21   1.21                                                                                                                                 47.0   7.5              
JOHNSON          14    NGC 2362   B2    14   9.60   1.21                                                                                                                                                       
HD            57370AB  NGC 2367   B0.5  14   8.74   2.20  110.0271534389700  -21.8828603799800    9.332  235.59841   -3.83619    0.3345  0.0509     -3.049   0.073     -0.435   0.060    28.0   4.8   14   0.988
STAR              2B   NGC 2367   B1    14   9.68   2.20                                                                                                                                                       
HD            57236    NGC 2367   O8.   14   8.75   2.20  109.8754264423307  -22.0047995468601    8.677  235.64099   -4.01749    0.4059  0.0419     -2.921   0.063     -0.541   0.056    19.0   3.8   14   1.004
BD        -21  1882    NGC 2367   B2    12  10.32   2.20  110.0423526439908  -21.8908776210894   10.283  235.61209   -3.82744    0.2867  0.0461     -3.293   0.062     -0.423   0.052    62.3   3.8   14   0.946
BD        -21  1881    NGC 2367   B1    14   9.80   2.20  110.0341062416971  -21.9100846588995    9.790  235.62555   -3.84316    0.3085  0.0462     -2.914   0.065     -0.539   0.054    46.0   5.8   15   0.926
NGC       39     23    NGC 2439   B2    12  11.25   3.50  115.2105248152200  -31.7244855984300   11.269  246.47929   -4.46482    0.2918  0.0327     -3.809   0.057     -0.446   0.053                 17   1.091
NGC       39      4    NGC 2439   B2    14  10.68   3.50  115.2294439432100  -31.6883026302500   10.654  246.45555   -4.43307    0.2012  0.0252     -3.852   0.041     -0.349   0.039                 17   0.946
NGC       39      5    NGC 2439   B1    11  10.77   3.50  115.1930141397500  -31.6655191248100   10.721  246.42040   -4.44895    0.2017  0.0293     -3.924   0.050     -0.434   0.047                 17   0.896
HD            60284    NGC 2439   B1.    8   9.11   3.50  113.1579414220718  -27.8605896103109    9.061  242.22422   -4.15332    0.2528  0.0368     -4.738   0.060     -0.543   0.054                 16   0.943
HD            60479    NGC 2439   O9.    0   8.41   3.50  113.3930034851468  -27.9773080996938    8.311  242.42675   -4.02701    0.2642  0.0418     -4.539   0.062     -0.847   0.059                 15   1.011
CP        -27  2143    NGC 2439   B0.5  10   9.39   3.50  113.0924957379216  -28.1352863824489    9.315  242.43839   -4.33547    0.2455  0.0301     -4.542   0.053     -0.720   0.046                 17   0.973
HD            60369    NGC 2439   O9.   10   8.13   3.50  113.2576837298190  -28.3258076714594    8.098  242.67600   -4.29884    0.2921  0.0442     -4.239   0.070     -0.802   0.066    85.0  13.0   16   0.927
HD            60196    NGC 2439   B0.5  10   8.97   3.50  113.0495153508896  -28.7343565007948    8.966  242.94824   -4.65478    0.2021  0.0364     -6.840   0.059     -0.696   0.057                 17   0.910
HD            61709    NGC 2439   B2     6   8.39   3.50  114.8293670376484  -31.3021231356614    8.333  245.95040   -4.54219    0.2665  0.0335     -3.906   0.057     -0.562   0.056                 17   0.974
HD            63423    NGC 2439   B1     6   7.86   3.50  116.8974901944328  -30.5486225973775    7.765  246.17439   -2.62776    0.4968  0.0371     -6.176   0.067     -2.465   0.065                 16   0.978
HD            61851    NGC 2439   B0    12   8.97   3.50  114.9945993727210  -31.5127334997401    8.942  246.20383   -4.52174    0.1307  0.0314     -4.008   0.050     -0.647   0.049                 17   0.945
CP        -33  1682    NGC 2439   O9.   12   9.84   3.50  115.4165796823862  -33.8316743528361    9.717  248.40908   -5.34427    0.1960  0.0260     -3.595   0.045     -0.419   0.046                 17   0.912
CD        -31  4911    NGC 2439   B1.5   6   8.90   3.50  115.2224994199981  -31.6887503453939    8.844  246.45302   -4.43845    0.0957  0.0281     -4.250   0.049     -1.088   0.045                 17   0.996
HD            62058    NGC 2439   G0     2   6.61   3.50  115.2191537534632  -31.6611658957103    6.233  246.42750   -4.42742    0.1732  0.0288     -4.029   0.056     -0.335   0.054    62.7   0.4   16   1.008
CD        -31  4916    NGC 2439   M2     4   8.99   3.50  115.2609560004512  -31.6830814897332    7.502  246.46414   -4.40714    0.2646  0.0390     -3.847   0.063     -0.594   0.062    63.9  30.0   16   0.925
CP        -31  1781    NGC 2439   B1    10   9.41   3.50  115.2108825764396  -31.9428817735651    9.345  246.67048   -4.57142    0.2089  0.0257     -3.748   0.045     -0.621   0.040                 17   0.918
CD        -32  4257    NGC 2439   B2    14  10.60   3.50  114.8375943304560  -32.5180457884638    9.726  247.02000   -5.12751    0.1783  0.0313     -3.873   0.052     -0.518   0.048                 16   0.985
HD            61827    NGC 2439   B3     2   7.68   3.50  114.9555746370509  -32.5783699540330    7.436  247.12147   -5.06993    0.2194  0.0323     -3.700   0.054     -0.665   0.049                 15   0.939
HD            62844    NGC 2439   B2     2   8.04   3.50  116.1454344924512  -32.2388268365166    7.796  247.31988   -4.02818    0.2841  0.0395     -4.118   0.076     -0.388   0.061                 15   0.881
CP        -32  1689    NGC 2439   B0.5  10  10.15   3.50  115.4195387761993  -32.6282034483445   10.067  247.35668   -4.75318    0.3201  0.0276     -3.145   0.044     -1.730   0.041                 16   0.914
HD            62150    NGC 2439   B4     2   7.67   3.50  115.3055178057777  -32.6439472965248    7.506  247.32327   -4.84461    0.2402  0.0357     -3.876   0.066     -0.499   0.056    54.0  22.5   15   0.865
WS              709    NGC 2439   B0    14   9.89   3.50                                                                                                                                                       
CP        -32  1734    NGC 2439   B3     2   8.89   3.50  116.1101266946547  -33.2218329834188    8.462  248.16142   -4.54096    0.2986  0.0324     -3.869   0.057     -0.174   0.051                 17   1.054
HD            64639    PUP OB1    B1    10   9.65   2.01  118.4663066952160  -24.8047878723530    9.697  241.93763    1.49270    0.4084  0.0341     -3.895   0.052     -1.551   0.050                 15   0.939
HD            64219    PUP OB1    B2.5  10   9.74   2.01  117.9749936436363  -25.1268400400447    9.686  241.98560    0.94516    0.2834  0.0554     -3.967   0.076     -0.965   0.069                 13   1.024
HD            63005    PUP OB1    O6.   14   9.11   2.01  116.4543052462527  -26.4920649110493    9.079  242.46929   -0.92670    0.0732  0.0536     -4.039   0.087     -0.416   0.077                 14   1.163
CD        -25  5184    PUP OB1    B2    14   9.80   2.01  117.9529796865641  -25.8015067532284    9.774  242.55524    0.58303    0.2487  0.0567     -2.403   0.090     -0.876   0.087                 16   1.037
CD        -25  5158    PUP OB1    B2    14  10.32   2.01  117.7266154983674  -26.1421303774878    9.070  242.74417    0.23411    1.6517  0.0386     -5.327   0.058     -2.324   0.055                 15   0.941
HD            63359    PUP OB1    B1    14   9.53   2.01  116.8833118119285  -26.6819012453000    8.942  242.82635   -0.69057    0.1764  0.0349     -3.901   0.049     -0.378   0.048                 17   0.995
CD        -26  4955    PUP OB1    O5.    0  10.52   2.01  116.6508199317402  -26.6944539208199   10.246  242.73259   -0.87636    0.3616  0.0406     -3.307   0.056     -0.719   0.055                 15   0.946
CP        -25  2974    PUP OB1    B0.5  14  10.15   2.01  117.8262604347490  -26.1889616601992   10.090  242.83009    0.28713    0.0730  0.0505     -3.345   0.080     -1.105   0.079                 16   1.082
HD            63735    PUP OB1    B1    14   9.76   2.01  117.3668829419226  -26.3412185849174    9.722  242.75141   -0.14496    0.1033  0.0396     -3.731   0.062     -1.067   0.064    57.0  30.0   17   1.024
CP        -26  2560    PUP OB1    B1    14   9.94   2.01  116.7063894158829  -26.8731681561886    9.874  242.91202   -0.92336    0.2753  0.0540     -5.236   0.071     -0.668   0.071                 14   1.039
HD            64568    PUP OB1    O3.   14   9.39   2.01  118.4091884046732  -26.2340537068897    9.306  243.13688    0.71308    0.1367  0.0386     -3.544   0.062      1.475   0.059    77.0   3.0   15   0.938
HD            64315    PUP OB1    O6.   14   9.21   2.01  118.0845173866456  -26.4296341772526    9.137  243.15531    0.36295   -0.0539  0.0724     -3.926   0.131     -2.027   0.125    28.0  11.0   16   1.763
CD        -26  5129    PUP OB1    O7.    0  10.73   2.01  118.2308073368612  -26.4785345856392   10.642  243.26446    0.45031    0.1853  0.0329     -3.542   0.052     -0.611   0.056                 16   0.946
MUNCH            84    PUP OB1    B1    14  11.00   2.01                                                                                                                                                       
MUNCH            85    PUP OB1    B2.   14  11.08   2.01                                                                                                                                                       
CD        -26  5285    PUP OB1    O9.5  14  10.70   2.01  119.6277428810724  -26.5689252709123   10.599  243.98945    1.47256    0.2248  0.0307     -3.512   0.045     -0.654   0.048                 16   0.922
WS              851    PUP OB1    B0    14  11.42   2.01                                                                                                                                                       
WS              865    PUP OB1    B0    14  10.68   2.01                                                                                                                                                       
HD            64972    PUP OB1    B6     8   7.19   2.01  118.8406656840039  -28.2839654993288    7.153  245.09065   -0.01638    1.6742  0.0575     -9.579   0.096     -4.014   0.080                 15   0.987
CP        -28  2561    PUP OB1    O7.    0   9.97   2.01  118.9702137740050  -28.6296633186834    9.899  245.44537   -0.09806    0.1989  0.0420     -3.784   0.068     -0.832   0.060                 15   1.022
CD        -27  4835    PUP OB1    B0    14  10.17   2.01  119.9422396649970  -28.2382878721846   10.058  245.55777    0.83530    0.3030  0.0491     -3.795   0.073     -0.960   0.069    21.0  22.5   16   1.071
WS              885    PUP OB1    B0    14  10.83   2.01                                                                                                                                                       
CD        -25  5191    PUP OB2    B1.   14  11.10   3.18  118.0480812992188  -25.5008606255804   11.038  242.34079    0.81053    0.0074  0.0605     -3.804   0.091     -0.362   0.096                 11   0.922
CD        -25  5215    PUP OB2    B0.5  14  11.78   3.18  118.3149778726457  -26.2377022117780   11.777  243.09656    0.63872    0.2497  0.0317     -3.358   0.049     -0.684   0.054                 16   1.022
CD        -25  5202    PUP OB2    B1.5  14  11.09   3.18  118.1938980491405  -26.2794488620000   11.126  243.07663    0.52411                                                                         15  39.439
CD        -26  5126    PUP OB2    B0.5  14  11.38   3.18  118.2100802894554  -26.4728382408421   11.283  243.25005    0.43731    0.1847  0.0323     -3.517   0.052     -0.789   0.053                 16   1.077
CD        -26  5117    PUP OB2    B1    14  11.29   3.18  118.1100191031326  -26.6571281993742   11.423  243.36238    0.26596    1.0967  0.0384      2.918   0.058     -1.978   0.059                 15   0.940
CD        -28  5114    PUP OB2    B0    12  10.17   3.18  119.0463829217437  -28.4729683745212   10.010  245.34613    0.04043    0.2248  0.0304     -3.718   0.057     -0.653   0.050                 16   0.918
HD            66788    PUP OB2    O9.   14   9.46   3.18  121.0355845218656  -27.4857940318946    9.408  245.43085    2.05367    0.1741  0.0557     -1.736   0.085      0.117   0.085                 16   1.011
HD            65087    PUP OB2    O9.   14  10.00   3.18  118.9880244581543  -28.5383426871801    9.461  245.37540   -0.03733    0.1091  0.0395     -3.800   0.064     -1.247   0.059                 16   1.007
CP        -27  2710    PUP OB2    B2    10  10.11   3.18  120.4655486943000  -27.9208528896810   10.088  245.53151    1.39499    0.0842  0.0451     -3.440   0.068      0.271   0.068                 16   1.079
WS              897    PUP OB2    B0.5  14  11.18   3.18                                                                                                                                                       
CD        -28  5227    PUP OB2    B0.5  14  11.66   3.18  119.7860045826103  -28.5186873337625   11.039  245.72429    0.57111    0.1110  0.0276     -3.412   0.044     -0.626   0.041                 17   1.026
WS              908    PUP OB2    B0.5  14  11.63   3.18                                                                                                                                                       
CD        -28  5164    PUP OB2    B1    12  11.60   3.18                                                                                                                                                       
HD            55958    COLL 140   B2    12   6.57   0.29  108.4468000119558  -31.0836325399579    6.531  243.20389   -9.27713    2.0918  0.0528     -6.375   0.094     -3.136   0.093    28.0   3.8   14   0.998
HD            58325    COLL 140   B2    13   6.59   0.29  110.9768052686391  -30.2170106856319    6.550  243.41389   -6.94372    1.7416  0.0495     -5.569   0.079     -3.771   0.070     7.0   3.8   15   0.941
HD            59890    COLL 140   G0     6   4.64   0.29  112.6775102729875  -30.9622817209445    4.350  244.76423   -5.99588    2.5139  0.1665     -6.988   0.341    -10.282   0.314    19.0  10.4   16   0.984
HD            58766    COLL 140   B2    14   6.30   0.29  111.4290830848224  -31.7387204266751    6.267  244.95490   -7.30109    2.3644  0.0472     -7.767   0.081     -5.217   0.074    10.3   1.8   15   0.909
HD            59550    COLL 140   B2    14   5.76   0.29  112.2704802718734  -31.4562169202389    5.734  245.03834   -6.53523    2.6801  0.0862     -8.766   0.131     -6.437   0.129     8.0   3.8   16   0.862
HD            58286    COLL 140   B2    14   5.38   0.29  110.8828964128332  -32.2020622665502    5.342  245.15575   -7.92537    2.4389  0.1366     -6.862   0.221     -3.507   0.204    21.3   1.8   14   1.006
CP        -35  2117    PUP OB3    O7.    0   8.80   1.46  123.9523561189675  -35.6313500920280    8.694  253.61426   -0.30458    0.2128  0.0334     -4.212   0.058     -0.627   0.054                 17   0.938
CP        -35  2105    PUP OB3    O9.5  12   9.19   1.46  123.8215910177413  -35.7374577352720    9.552  253.64329   -0.45187   -0.0096  0.0623     -4.870   0.117      0.064   0.110                 17   1.486
CP        -35  2212    PUP OB3    O9.5  12   9.17   1.46  124.7662184818616  -36.1456774294628    9.061  254.40982   -0.04694    0.2440  0.0358     -4.348   0.054     -1.133   0.054    35.0  11.0   16   0.880
HD            68217    VELA OB2   B2    13   5.20   0.40  122.3996270931954  -44.1227754500096    5.139  260.07425   -5.95641    3.0488  0.1556     -9.348   0.278     -5.354   0.270     8.0   3.8   16   0.983
HD            63922    VELA OB2   B0    10   4.11   0.40  117.3096066818652  -46.3732084836923    3.928  260.17963  -10.18544    2.4487  0.5100    -13.229   1.067     -6.604   1.221    24.0   1.8   12   1.481
HD            63578    VELA OB2   B1.5  12   5.27   0.40  116.8812744374246  -46.6084885447878    5.155  260.24536  -10.55708    2.2450  0.1145     -9.611   0.232      0.227   0.218    34.0   7.5   17   0.839
HD            63949    VELA OB2   B1.5  12   5.84   0.40  117.3035939460278  -46.8577171823298    5.778  260.60900  -10.42273    2.4803  0.0728     -9.944   0.127      0.128   0.126    25.2   1.8   15   0.848
HD            64318    VELA OB2   B3    10   6.54   0.40  117.8082218956066  -47.2164127502156    6.482  261.09728  -10.29533    2.4231  0.0478     -9.452   0.088      0.201   0.087    27.0   3.8   15   1.007
HD            69302    VELA OB2   B2    13   5.80   0.40  123.5995005089013  -45.8345111255292    5.801  261.98335   -6.17134    3.2160  0.4110    -10.966   0.744     -3.102   0.758    20.0   7.5   13   4.679
HD            64760    VELA OB2   B0.5   6   4.24   0.40  118.3256503730052  -48.1029405669217    4.146  262.05684  -10.42337    2.7583  0.3378     -8.742   0.659     -0.600   0.663    41.0   3.8   17   1.181
HD            68243C   VELA OB2   B1    12   4.25   0.40  122.3721166394800  -47.3452410187000    4.170  262.80593   -7.69674    3.5562  0.3303    -12.691   0.590      0.060   0.585     9.7   7.5   15   0.972
HD            65930    VELA OB2   B2    14   6.84   0.40  119.7530397408130  -48.3763117049291    6.804  262.77713   -9.73377    1.8629  0.0472     -7.112   0.105     -0.141   0.095    18.0   7.5   15   1.127
HD            69144    VELA OB2   B2.5  12   5.12   0.40  123.4006389044779  -46.9916238252196    5.068  262.88452   -6.91708    2.2784  0.1441    -12.390   0.255     -2.042   0.242    25.0   7.5   15   0.743
HD            66765    VELA OB2   B2    14   6.62   0.40  120.7321514569126  -48.3249873303679    6.596  263.06781   -9.14743    2.0725  0.1145     -8.773   0.254     -2.634   0.236    24.0   3.8   15   1.871
HD            68324    VELA OB2   B1    12   5.24   0.40  122.4298102469532  -47.9371922501988    5.166  263.33266   -7.97885    2.7901  0.1622    -11.816   0.292     -0.355   0.276     5.0   7.5   13   0.921
HD            72108A   VELA OB2   B2    12   5.32   0.40  127.2697966891974  -47.9289225539141    5.452  265.14281   -5.28072    2.1039  0.2182     -9.880   0.458     -1.586   0.441    29.0   3.8   15   2.222
HD            73882    VELA OB1   O8.5  14   7.19   1.46  129.7897630921177  -40.4192178895488    7.217  260.18159    0.64313    2.8856  0.4507     -5.786   0.824    -10.447   0.876    21.0   6.5   15  13.270
HD            73634    VELA OB1   A7     2   4.14   1.46  129.4109710104620  -42.9890755389532    4.054  262.05268   -1.14102    2.1105  0.2689    -13.336   0.452     -3.099   0.456    19.3   0.5   15   0.814
HD            72576    VELA OB1   B2     7   8.37   1.46  127.9616495572409  -43.8220017955204    8.233  262.09066   -2.48300    0.7316  0.0396     -7.290   0.067     -1.495   0.066                 14   0.979
HD            72648    VELA OB1   B2.5   9   7.62   1.46  128.0791228953556  -43.9314899321417    7.549  262.22915   -2.47949    0.7843  0.0402     -7.773   0.074     -1.671   0.071                 15   1.004
HD            75655    VELA OB1   B2    10   7.89   1.46  132.4478191326006  -41.7431577005423    7.841  262.46347    1.39215    1.0490  0.0467     -6.551   0.079     -1.992   0.079     0.0  22.5   15   1.043
HD            75759    VELA OB1   O9.   14   5.98   1.46  132.5875703269553  -42.0897905976476    5.945  262.79762    1.25295    0.9632  0.0606     -6.229   0.103     -2.263   0.108    23.4   3.8   16   0.849
HD            75724    VELA OB1   B2    10   7.70   1.46  132.5227128567624  -42.1065569421519    7.651  262.78006    1.20510    1.3362  0.0401     -6.070   0.069     -2.114   0.070    28.0   4.0   15   0.887
HD            73420    VELA OB1   B0    10   8.84   1.46  129.1546489111335  -44.0800449223982    8.782  262.81067   -1.94765    0.4477  0.0303     -7.204   0.052     -1.291   0.052                 16   0.873
CP        -44  2827    VELA OB1   B2    10   9.89   1.46  129.4222658793347  -44.6031494495421    9.831  263.34365   -2.11063    0.3372  0.0309     -6.499   0.055     -0.712   0.052                 14   0.954
CP        -44  2758    VELA OB1   B1    14  10.33   1.46  128.6096959560816  -45.0210349888052   10.249  263.33159   -2.82252    0.3900  0.0310     -6.290   0.053     -1.034   0.052                 16   0.983
HD            76341    VELA OB1   O9.    0   7.16   1.46  133.5025579763412  -42.4857686217147    7.017  263.53481    1.52096    0.7491  0.0762     -6.059   0.122     -1.290   0.124    26.0   3.6   16   1.860
HD            73568    VELA OB1   B0.5  10   8.33   1.46  129.3311756726486  -45.2072122430181    8.252  263.78650   -2.52688    0.3757  0.0386     -6.020   0.066     -0.527   0.064                 14   0.981
HD            75211    VELA OB1   O8.    8   7.50   1.46  131.7566347671551  -44.0746790495066    7.393  263.95537   -0.46975    0.5547  0.0382     -9.899   0.064     -2.072   0.063    20.0  30.0   15   0.879
HD            74194    VELA OB1   O8.5   6   7.54   1.46  130.1991312941402  -45.0583975405651    7.436  264.04051   -1.95014    0.4236  0.0300     -9.151   0.051     -2.344   0.053    20.0   7.3   16   0.936
CP        -45  2718    VELA OB1   B2    10   9.10   1.46  129.2343502505885  -45.5217079927373    9.047  263.99663   -2.77076    0.4758  0.0321     -7.505   0.049     -1.649   0.050                 15   0.857
HD            75860AB  VELA OB1   B1.5   4   7.59   1.46  132.7218015436800  -43.7514880870100    7.320  264.14373    0.27351    0.4621  0.0399     -8.449   0.062     -1.724   0.061    16.8   3.6   15   0.887
CD        -43  4690    VELA OB1   O7.5   0   9.54   1.46  132.7168599399943  -43.8396939948728    9.162  264.20951    0.21467    0.3671  0.0331     -6.737   0.047     -1.526   0.048                 14   0.941
CP        -44  2920    VELA OB1   B2.5   8   8.48   1.46  130.3065999579059  -45.2772238877955    8.352  264.26007   -2.02421    0.3177  0.0398     -6.465   0.062     -1.298   0.064                 16   0.909
HD            76031    VELA OB1   B0.5  12   8.99   1.46  133.0172334212883  -44.0097102212855    8.833  264.47840    0.27307    0.5666  0.0398     -6.812   0.075     -2.002   0.077                 14   1.265
HD            74371    VELA OB1   B5     4   5.20   1.46  130.4871229517263  -45.4107108809194    5.094  264.44343   -2.00592    0.8017  0.1096     -6.826   0.182     -1.819   0.179    24.2   1.8   14   0.881
CD        -44  4865    VELA OB1   O9.5   0   9.43   1.46  132.5095254727904  -44.5777536788434    9.169  264.68544   -0.36869    0.3579  0.0352     -7.244   0.059     -1.053   0.057    36.0   3.8   14   1.162
HD            73658    VELA OB1   B2     8   6.86   1.46  129.4164804433983  -46.2827055134856    6.799  264.68106   -3.12849    0.4314  0.0415     -7.033   0.075     -1.708   0.075                 16   0.989
CD        -45  4355    VELA OB1   B1    14   9.47   1.46  129.7738109239978  -46.2459577908902    9.331  264.80153   -2.90962    0.5068  0.0299     -7.458   0.050     -1.685   0.051    19.0  11.6   15   0.991
CD        -45  4351AB  VELA OB1   B0.5  14   8.85   1.46  129.7673745391800  -46.2267905326100    8.799  264.78360   -2.90152    0.5930  0.0328     -6.978   0.062     -1.585   0.064    22.3   1.1   14   0.902
HD            73903    VELA OB1   B1.5  12   9.00   1.46  129.7453246636777  -46.2270974490926    8.933  264.77454   -2.91383    0.5075  0.0348     -7.538   0.061     -1.695   0.062     9.0  17.6   14   1.033
CD        -45  4352    VELA OB1   B2    12   8.91   1.46  129.7691466184575  -46.2294761607171    8.834  264.78645   -2.90218    0.4821  0.0368     -7.614   0.066     -1.689   0.070    23.0   8.2   13   0.886
CD        -45  4394    VELA OB1   B2    14  10.13   1.46  130.2121743105614  -46.0959319783752   10.029  264.86760   -2.57749    0.5050  0.0227     -6.948   0.043     -1.291   0.042    78.0  22.5   16   0.840
HD            74677    VELA OB1   B1    10   8.62   1.46  130.9027070225245  -46.1014861870837    8.565  265.16663   -2.20326    0.4233  0.0359     -5.886   0.063     -1.203   0.063    23.0   3.8   16   0.897
HD            75149    VELA OB1   B4     2   5.45   1.46  131.6272784763698  -45.9125034445037    5.323  265.33155   -1.69158    0.5645  0.0851     -6.194   0.148     -1.160   0.148    26.4   1.8   16   0.834
HD            74180    VELA OB1   F0     2   3.85   1.46  130.1565486219698  -46.6487334906248    3.443  265.28224   -2.94567    0.1448  0.4602     -6.211   0.859     -3.387   0.844    17.8   2.7   12   1.423
CP        -45  3131    VELA OB1   B0.5  10   8.93   1.46  132.5621256872270  -45.5227135619793    8.887  265.43980   -0.93909    0.3997  0.0320     -7.015   0.050     -0.870   0.049                 16   0.913
CP        -45  2896    VELA OB1   B2    14   9.98   1.46  130.8263388875025  -46.4482029161045    9.976  265.40688   -2.45894    0.4294  0.0310     -7.281   0.054     -0.976   0.054                 16   0.907
HD            75276    VELA OB1   F2     4   5.76   1.46  131.8285186647245  -46.1554147623455    5.531  265.60855   -1.73473    0.6707  0.0688     -6.363   0.111     -1.171   0.112    32.0   3.8   15   0.979
CD        -45  4635    VELA OB1   B0.5  10   8.99   1.46  132.8187811418071  -45.6763130017007    8.849  265.67254   -0.89803    0.3858  0.0260     -7.005   0.049     -0.824   0.047    21.0   3.8   15   0.900
HD            75309    VELA OB1   B0    14   7.84   1.46  131.8665204533147  -46.4510994116913    7.783  265.85545   -1.89973    0.4902  0.0414     -6.985   0.072     -1.144   0.074     7.0   3.2   16   1.062
CP        -45  3218    VELA OB1   O9.5   8   8.92   1.46  133.3416813729369  -46.0357864635247    8.750  266.18182   -0.84768    0.5951  0.0299     -6.982   0.051     -0.908   0.050                 15   1.085
HD            75821    VELA OB1   B0     6   5.10   1.46  132.6394208676496  -46.5291869170283    5.038  266.25199   -1.53620    1.5276  0.2090     -5.315   0.329     -1.514   0.333    19.0  15.0   14   1.074
CP        -46  3054    VELA OB1   B2    12   9.62   1.46  132.2096607374389  -47.2938100424743    9.594  266.65874   -2.24723    0.4264  0.0412     -6.505   0.074     -0.028   0.073                 15   1.136
HD            75534    VELA OB1   B1.5   6   7.81   1.46  132.1866364485495  -47.7633686061109    7.702  267.01387   -2.55517    0.4842  0.0352     -6.470   0.066     -1.604   0.067                 14   0.891
HD            75991    VELA OB1   B0.5  14   8.98   1.46  132.8893614243886  -47.5716440847844    8.917  267.16535   -2.06752    0.5902  0.0379     -7.026   0.059     -1.076   0.060     1.0  13.5   16   0.984
CP        -46  3272    VELA OB1   B0.5   6   9.06   1.46  134.2326733329463  -47.0459786209572    8.738  267.34904   -1.03207    0.4426  0.0331     -6.717   0.056     -1.218   0.058                 16   0.898
HD            76535    VELA OB1   O9.5  10   8.58   1.46  133.7518780499223  -47.4159604363976    8.489  267.41956   -1.52044    0.4043  0.0452     -7.143   0.070     -1.123   0.072    31.0   7.1   15   0.876
CP        -47  2896    VELA OB1   B1    10   9.65   1.46  133.5636497002914  -47.4919403945274    9.508  267.39565   -1.66673    0.4852  0.0294     -6.725   0.057     -0.733   0.055                 14   0.868
HD            77718    VELA OB1   B0     6   8.46   1.46  135.6239132846619  -46.5616968574859    8.219  267.60911    0.00414    0.5357  0.0355     -5.779   0.057     -1.462   0.057    20.4  30.0   16   1.082
HD            76556    VELA OB1   O5.5  14   8.20   1.46  133.7797712493610  -47.6075432781820    8.032  267.57813   -1.62968    0.4714  0.0333     -7.226   0.059     -2.358   0.059    20.4  12.0   16   1.078
HD            78785    VELA OB1   B0    10   8.62   1.46  137.1003820435961  -46.2536766184204    8.421  268.06287    0.96612    0.6454  0.0356     -6.929   0.059     -1.262   0.059                 15   0.875
VDBERGH          36    CAR OB1    B1    14  10.17   2.01                                                                                                                                                       
HD            90615    CAR OB1    B0.5   8   8.21   2.01  156.5897437058283  -57.3174318818046    8.103  284.30221    0.21043    0.2089  0.0427     -8.583   0.073     -0.551   0.070    -9.0  15.0   17   0.991
HD            90489    CAR OB1    F5     6   8.63   2.01  156.3445646245123  -57.5666479973702    8.442  284.32177   -0.07088    0.4268  0.0288     -6.170   0.055     -0.598   0.058                 16   0.975
HD            90273    CAR OB1    O7.    0   9.07   2.01  155.9352267630306  -57.6420931351312    9.002  284.17623   -0.25146    0.3082  0.0349     -8.326   0.061     -0.843   0.065    -5.0   2.0   14   0.946
HD            90187    CAR OB1    B1     8   8.68   2.01  155.7826598219411  -57.9975594062520    8.740  284.29802   -0.59516    0.3257  0.0334     -7.894   0.056     -0.849   0.055                 17   0.892
HD            90831    CAR OB1    B2    10   9.40   2.01  156.9647599115985  -57.3360716618803    9.298  284.48440    0.30067    0.2882  0.0302     -7.782   0.050     -0.823   0.048   -12.0  30.0   16   0.836
HD            90832    CAR OB1    B1    10   9.11   2.01  156.9773305531658  -57.3940621323650    9.022  284.52044    0.25474    0.3432  0.0318     -7.714   0.052     -0.620   0.050                 16   0.967
HD            90706    CAR OB1    B3     2   7.06   2.01  156.7319074494228  -57.6070404729211    6.899  284.51949    0.00424    0.3481  0.0382     -7.919   0.058     -0.596   0.058    -2.3   3.1   16   0.871
HD            90578    CAR OB1    B0.5  13   9.32   2.01  156.5007880079150  -57.8269331108913    9.250  284.53022   -0.24770    0.2063  0.0337     -8.012   0.057     -0.850   0.053                 16   0.834
WS             1536    CAR OB1    B0.5  14  10.07   2.01                                                                                                                                                       
HDE          302840    CAR OB1    B2    14   9.69   2.01  156.9755387025835  -57.6120959989116    9.512  284.63336    0.06822    0.3062  0.0329     -7.783   0.050     -0.159   0.049                 17   0.861
EVANS            80    CAR OB1    B0.5  14  10.32   2.01  156.9052511972400  -57.6415705467600   10.240  284.61668    0.02343    0.4099  0.0305     -8.024   0.056     -0.686   0.052                 15   0.880
CP        -57  3254    CAR OB1    B1    14  10.64   2.01  156.8452485783278  -57.6626745042482   10.577  284.60032   -0.01135    0.3499  0.0311     -8.050   0.053     -0.680   0.054                 16   0.962
CP        -57  3261    CAR OB1    B1.   14   9.93   2.01  156.8856944099426  -57.6561714345878    9.605  284.61536    0.00551    0.3254  0.0286     -7.986   0.048     -0.652   0.049                 17   0.908
HD            90772    CAR OB1    F0     2   4.70   2.01  156.8519537934396  -57.6388031588137    4.443  284.59089    0.01087    0.6500  0.2267     -7.242   0.346     -0.710   0.344    -0.5   1.0   17   1.146
CP        -57  3263    CAR OB1    B0.5  14   9.86   2.01  156.8965429232565  -57.6363142897535    9.753  284.60993    0.02547    0.3028  0.0307     -8.008   0.049     -0.697   0.048    -2.5   3.5   17   0.908
CP        -57  3265A   CAR OB1    B0.5  14   9.62   2.01  156.9071522228400  -57.6399066897700    9.529  284.61668    0.02538    0.4001  0.0298     -8.031   0.048     -0.516   0.047                 17   0.899
CP        -57  3265B   CAR OB1    B0.5  14  10.32   2.01                                                                                                                                                       
HD            90707    CAR OB1    B1    10   8.60   2.01  156.7458105641142  -57.6757665101690    8.644  284.56188   -0.05036    0.3079  0.0306     -8.106   0.051     -0.733   0.051     0.6   3.8   17   0.850
HD            89497    CAR OB1    B2    10  10.32   2.01  154.4904404306270  -59.5034784769569    9.608  284.55625   -2.22313                                                                         11  35.494
HDE          302838    CAR OB1    B1    14  10.04   2.01  157.1313358126313  -57.7050655790040    9.918  284.75292    0.03224    0.3059  0.0296     -8.498   0.049     -0.460   0.050                 15   0.989
HD            90987    CAR OB1    B1    10   9.60   2.01  157.2064059238558  -57.7660313912780    9.590  284.81882    0.00094    0.1900  0.0363     -7.931   0.059     -0.932   0.055                 14   0.857
WS             1569    CAR OB1    B1    10   9.77   2.01                                                                                                                                                       
HD            91093    CAR OB1    M2     4   7.76   2.01  157.3973894226681  -57.9663824732649    6.462  285.00944   -0.11791    0.3857  0.0418     -8.034   0.075     -0.603   0.077     9.4   0.5   13   0.855
HD            90801    CAR OB1    B1.5  10   9.47   2.01  156.8993746145487  -58.3906953072941    9.377  285.00549   -0.61689    0.2059  0.0332     -7.897   0.060     -0.912   0.060                 15   1.036
HD            91764    CAR OB1    B1     8   8.76   2.01  158.6212192668512  -57.3477971538344    8.672  285.25858    0.74765    0.3320  0.0296     -7.710   0.051     -0.697   0.054                 17   1.007
HD            90313    CAR OB1    B1     6   8.37   2.01  155.9790412439287  -59.5132928895622    8.240  285.19589   -1.82073    0.3339  0.0387     -7.863   0.066     -0.918   0.063    19.2   0.6   17   0.894
HD            90087    CAR OB1    O9.    8   7.78   2.01  155.5869814393466  -59.7554699898854    7.717  285.15868   -2.13145    0.3117  0.0410     -7.682   0.071     -1.187   0.067    -2.0   3.8   17   0.942
HDE          302897    CAR OB1    O9.5   0  10.09   2.01  156.9998506640456  -58.9640197039648    9.921  285.34939   -1.07862    0.1449  0.0304     -6.380   0.056     -0.442   0.055    19.7   3.8   18   0.827
HD            90075    CAR OB1    B0.5  10   8.88   2.01  155.5272128135514  -60.1869192653033    8.827  285.36657   -2.51079    0.3618  0.0347     -7.697   0.063     -1.048   0.061                 17   0.911
HD            91572    CAR OB1    O6.   14   8.20   2.01  158.3011051910091  -58.1704567158170    8.188  285.52461   -0.04932    0.3699  0.0550     -6.408   0.092     -1.712   0.091                 17   1.116
HD            91619    CAR OB1    B7     2   6.15   2.01  158.3557866452151  -58.1901484703682    5.960  285.55944   -0.05178    0.4557  0.0384     -7.913   0.053     -0.942   0.053     7.0   3.8   16   0.851
HD            90382    CAR OB1    M3     4   7.45   2.01  156.1056663139965  -60.1913992807723    5.869  285.61185   -2.36025    0.4286  0.0806     -7.816   0.164     -1.384   0.166   -10.8   1.3   15   1.061
HD            91850    CAR OB1    B1    10   9.10   2.01  158.7331925747655  -58.1867301994647    9.009  285.72981    0.05099    0.3696  0.0325     -7.721   0.056     -0.746   0.055    -9.0   7.5   16   0.952
HD            91824    CAR OB1    O7.   14   8.16   2.01  158.6943003139067  -58.1561216694206    8.110  285.69675    0.06726    0.4291  0.0441     -8.070   0.077     -0.499   0.076   -15.0   7.5   16   0.930
HD            91533    CAR OB1    A2     4   6.03   2.01  158.1992053351701  -58.6667434646311    5.863  285.72944   -0.50451    0.2566  0.0381     -6.866   0.061     -1.244   0.060    10.0   3.8   15   0.768
HDE          305154    CAR OB1    O7.    0  10.20   2.01  156.2000338325543  -60.2176217032704   10.161  285.66555   -2.35748    0.0718  0.0359     -7.456   0.065     -0.781   0.066                 16   1.046
HD            92144    CAR OB1    B0.5  10   9.06   2.01  159.2240080325647  -57.8433585282781    8.918  285.78517    0.47811    0.3502  0.0298     -8.059   0.048     -1.284   0.047                 16   0.861
HD            92060    CAR OB1    B2     7   8.56   2.01  159.0985841876424  -57.9422373420099    8.489  285.77603    0.35921    0.3748  0.0360     -8.014   0.057     -0.633   0.054                 16   0.973
HDE          303056    CAR OB1    B1.5  10   9.69   2.01  159.1591862838060  -58.0033673871690    9.496  285.83418    0.32195    0.2646  0.0338     -8.338   0.054     -1.186   0.056                 16   0.903
CP        -57  3502    CAR OB1    M0     4   7.44   2.01  158.9323318096785  -58.2450099536028    6.145  285.84979    0.05269    0.3084  0.0359     -8.321   0.064     -0.977   0.065   -13.5   1.9   14   0.871
HD            91943    CAR OB1    B0.5   6   6.71   2.01  158.9250292861818  -58.1928821568674    6.649  285.82055    0.09602    0.2611  0.0338     -8.440   0.055     -0.818   0.054    -7.0   3.8   15   0.785
HD            92504    CAR OB1    O8.5  14   8.42   2.01  159.9036172738812  -57.4612866687115    8.398  285.91577    0.98914    0.3581  0.0459     -8.228   0.071      0.118   0.069   -30.0  22.5   16   0.910
HDE          303143    CAR OB1    A1     2   8.62   2.01  159.7426139305896  -57.5911183023506    7.923  285.90319    0.83367    0.1986  0.0395     -6.655   0.061     -0.394   0.058                 16   0.924
VDBERGH          42B   CAR OB1    B0    14   9.70   2.01                                                                                                                                                       
HD            91969    CAR OB1    B0     6   6.51   2.01  158.9554899205667  -58.2242808899648    6.455  285.85008    0.07674    0.3611  0.0477     -8.329   0.073     -1.038   0.077    -2.0   3.8   14   0.776
HD            92007    CAR OB1    B0     8   8.26   2.01  159.0066373266764  -58.2526625779067    8.911  285.88754    0.06545    0.3224  0.0435     -8.133   0.075     -0.913   0.074   -15.0   7.5   14   0.911
CP        -57  3506B   CAR OB1    B1    10   9.21   2.01  158.9510460326188  -58.2379372166520    9.313  285.85483    0.06372    0.2731  0.0551     -8.235   0.089     -1.145   0.094   -11.0   7.5   12   0.965
HD            91983    CAR OB1    B1    10   8.59   2.01  158.9758573830298  -58.2574910831711    8.542  285.87587    0.05323    0.2346  0.0501     -8.089   0.084     -1.045   0.079    -2.0  22.5   14   0.926
HD            91765    CAR OB1    B2     8   8.97   2.01  158.5837815503623  -58.6116404754111    8.860  285.87459   -0.35609    0.3253  0.0351     -7.380   0.059     -1.024   0.058                 17   1.013
HD            92420    CAR OB1    B0.5  12   8.77   2.01  159.7471415988860  -57.7781969446977    8.644  285.99628    0.67137    0.3447  0.0403     -7.931   0.066     -0.519   0.063                 16   0.903
HD            92383    CAR OB1    B0.5  14   9.35   2.01  159.6515533163129  -58.0414843535509    9.267  286.08010    0.41667    0.3486  0.0346     -7.816   0.057     -0.221   0.056                 16   0.939
VDBERGH          40C   CAR OB1    B1.5   8   9.97   2.01                                                                                                                                                       
HD            92206    CAR OB1    O7.    0   7.61   2.01  159.3428354282529  -58.6230138419468    8.098  286.22339   -0.16977    0.2733  0.0383     -7.576   0.069     -1.252   0.070   -10.0   3.8   16   0.967
HD            92061    CAR OB1    B1.5  10   9.00   2.01  159.1008224635920  -58.9525674159642    9.405  286.27675   -0.51832    0.3598  0.0343     -8.057   0.061     -0.569   0.058                 16   0.855
HDE          305218    CAR OB1    B2    14  10.43   2.01  157.5993914256379  -60.0778938372913   10.342  286.18654   -1.87412    0.3630  0.0426     -6.204   0.074     -0.312   0.069                 16   1.065
HDE          305234    CAR OB1    B2    14  10.44   2.01  157.4064829644808  -60.3267592221359   10.470  286.23266   -2.13679    0.2518  0.0329     -5.886   0.064     -0.368   0.070                 16   0.880
HD            92693    CAR OB1    A2     2   6.99   2.01  160.2210510740902  -57.9355925627363    6.427  286.29310    0.65538    0.3856  0.0281     -7.465   0.045     -0.801   0.043     0.5   1.3   15   1.032
HD            92207    CAR OB1    A0     2   5.47   2.01  159.3627841431903  -58.7333375906908    5.206  286.28662   -0.26077    0.4601  0.0767     -8.098   0.136     -0.700   0.138    -8.5   3.8   14   0.840
VDBERGH          40B   CAR OB1    B2     8  10.39   2.01                                                                                                                                                       
HD            93025    CAR OB1    B2.   10   9.53   2.01  160.8379526837231  -57.5121305503611    9.496  286.38124    1.18460    0.2329  0.0648     -7.611   0.121     -0.515   0.108                 15   1.239
HDE          303173    CAR OB1    B1.5  14  10.37   2.01  159.8172094500314  -58.5450832192964   10.310  286.40111    0.01899    0.3590  0.0349     -7.269   0.061     -0.704   0.060                 16   0.910
HDE          303175    CAR OB1    B1.5  10   9.42   2.01  159.7479204105403  -58.6173939013073    9.338  286.40466   -0.06176    0.3424  0.0370     -6.770   0.066     -0.655   0.059                 16   0.856
WS             1714    CAR OB1    B1.5  14  10.89   2.01                                                                                                                                                       
HD            91651    CAR OB1    O9.   14   8.86   2.01  158.3762482684567  -60.1277884582543    8.812  286.54540   -1.71994    0.5167  0.0455     -6.677   0.076     -1.923   0.075   -31.0   6.7   17   0.918
HDE          305301    CAR OB1    B2    14  10.90   2.01  158.2052663553468  -60.4523648005829   10.748  286.63631   -2.04285    0.0835  0.0303     -6.350   0.050     -0.815   0.048                 17   0.983
HD            92982    CAR OB1    B1     8   8.79   2.01  160.7112759250753  -58.3078840512577    8.674  286.69820    0.45158    0.5052  0.0324     -7.318   0.052     -0.563   0.054     2.0   3.8   17   1.127
HDE          303250    CAR OB1    M3     4   8.96   2.01  161.0835015272359  -58.0648479987811    6.930  286.75678    0.75840    0.4026  0.0626     -7.449   0.113     -0.630   0.120    -7.0   4.5   15   0.998
HDE          303251    CAR OB1    B1     6   8.90   2.01  161.2036924791284  -58.0752450975690    8.735  286.81782    0.77896    0.2713  0.0383     -7.734   0.064     -0.620   0.065                 15   0.952
HDE          305371    CAR OB1    O9.   14  10.32   2.01  158.9771468610913  -60.1532180904557   10.148  286.81728   -1.59230    0.1115  0.0277     -6.357   0.053     -0.401   0.055                 16   0.931
HD            91826A   CAR OB1    B2    10   8.10   2.01  158.6765183834400  -60.2720411542300    8.038  286.74700   -1.76973    0.3944  0.0526     -6.890   0.091     -1.203   0.093                 15   0.973
HD            92739    CAR OB1    B1     9   8.61   2.01  160.3026693923736  -59.1524564190945    8.570  286.91394   -0.39207    0.2020  0.0449     -7.895   0.078     -1.119   0.079                 15   0.915
WS             1762    CAR OB1    B2    14  10.26   2.01                                                                                                                                                       
HD            92725    CAR OB1    B0    10   8.23   2.01  160.2874642121689  -59.2477793090371    8.215  286.95277   -0.47947    0.3518  0.0426     -8.003   0.075     -0.574   0.079                 16   0.878
HDE          303216    CAR OB1    B1    14  10.82   2.01  159.8461431190560  -59.5868052158790   10.630  286.91947   -0.88474    0.3091  0.0312     -7.966   0.051     -0.514   0.049                 18   0.966
CD        -58  3503    CAR OB1    B1    14   9.55   2.01  160.5555302349315  -59.1629936807628    9.499  287.03289   -0.33945    0.2780  0.0367     -8.039   0.065     -0.762   0.068                 15   0.866
WS             1774    CAR OB1    B2    14  10.28   2.01                                                                                                                                                       
WS             1778    CAR OB1    B2    14  10.57   2.01                                                                                                                                                       
HD            93002    CAR OB1    B2    10   9.49   2.01  160.7672391309181  -59.0832762025253    9.445  287.09074   -0.21774   -0.1425  0.1333     -7.560   0.250     -0.903   0.251                 16   2.820
HD            92964    CAR OB1    B2.5   2   5.36   2.01  160.6690264943145  -59.2157577590078    5.256  287.10911   -0.35828    0.2036  0.0940     -6.882   0.180     -0.885   0.194    -2.3   1.8   16   0.723
CD        -59  3211    CAR OB1    B1.5  10   8.84   2.01  160.1321380270905  -59.7788595006905    8.790  287.13869   -0.98315    0.3784  0.0520     -7.481   0.092     -0.729   0.088                 17   1.018
HD            93026    CAR OB1    B2    10   9.66   2.01  160.8180063543043  -59.1742055202099    9.587  287.15667   -0.28557    0.3427  0.0622     -6.970   0.116     -0.672   0.121                 16   1.275
WS             1795    CAR OB1    B1.5  14  10.31   2.01                                                                                                                                                       
HDE          303225    CAR OB1    B1.5  14   9.94   2.01  160.3978964842066  -59.6625208996014    9.883  287.20050   -0.81681    0.3543  0.0528     -7.714   0.092     -0.473   0.094                 16   1.022
HD            94024    CAR OB1    O8.   14   8.73   2.01  162.5062800030722  -57.8739630426211    8.668  287.33948    1.27455    0.3075  0.0361     -7.082   0.064      3.396   0.062                 16   0.854
HD            93190    CAR OB1    B0.   12   8.57   2.01  161.0817107680015  -59.2830009913048    8.373  287.32690   -0.31811    0.3383  0.0344     -6.825   0.062     -0.613   0.063                 18   0.937
HD            92741    CAR OB1    B1     8   7.26   2.01  160.3014585864795  -59.9736225485517    7.221  287.30677   -1.11320    0.3814  0.0327     -7.686   0.057     -1.139   0.057    -3.0  22.5   19   0.891
WS             1745    CAR OB1    B2    10   9.84   2.01                                                                                                                                                       
HD            92451    CAR OB1    B0    14   9.00   2.01  159.7806337657379  -60.3410655638687    8.953  287.25703   -1.56008    0.2933  0.0425     -6.934   0.071     -0.417   0.072     2.0  22.5   19   0.934
VDBERGH          43    CAR OB1    B1    14  11.30   2.01                                                                                                                                                       
WS             1842    CAR OB1    B1    14  10.67   2.01                                                                                                                                                       
WS             1840    CAR OB1    B1    14  10.91   2.01                                                                                                                                                       
CP        -58  2611    CAR OB1    O7.5  14   9.63   2.01  160.9445228984454  -59.5485687315816    9.460  287.38999   -0.58535    0.3126  0.0269     -6.792   0.045     -1.480   0.046                 18   0.911
WS             1790    CAR OB1    B2    14  10.78   2.01                                                                                                                                                       
HD            92877    CAR OB1    B2    10   8.50   2.01                                                                                                                                                       
WS             1763    CAR OB1    B2    14  11.18   2.01                                                                                                                                                       
CP        -59  2438    CAR OB1    B2    10  10.67   2.01                                                                                                                                                       
HD            93342    CAR OB1    B1     5   9.08   2.01  161.3231999091083  -59.3937424099522    8.805  287.48753   -0.35850    0.2269  0.0306     -6.221   0.049     -0.367   0.051    -9.0   5.2   17   0.838
HDE          305479    CAR OB1    B1    14  10.84   2.01  159.9219039004385  -60.6210420743339   10.747  287.45379   -1.77116    0.2457  0.0362     -6.414   0.060     -0.954   0.059                 15   0.955
HD            93420    CAR OB1    M4     6   7.18   2.01  161.4610715223633  -59.4887017981861    5.875  287.59372   -0.41003    0.7322  0.0762     -7.084   0.135     -1.732   0.139     1.1   3.2   18   0.961
HD            92743    CAR OB1    B3    10   9.33   2.01  160.3061984454185  -60.6699377173062    9.268  287.64252   -1.72327    0.3706  0.0401     -6.196   0.065      0.691   0.063                 17   1.001
HD            93890    CAR OB1    B0.5   4   9.08   2.01  162.2635806901163  -58.8954478475159    8.715  287.68711    0.30562    0.4043  0.0341     -6.790   0.053     -1.124   0.052    -5.0   5.5   18   1.087
HD            93281    CAR OB1    M1     4   7.90   2.01  161.2389333777354  -59.9351067505310    6.763  287.70220   -0.85731    0.3127  0.0344     -7.890   0.055     -2.149   0.054     0.5   1.9   16   0.974
HD            94369    CAR OB1    B0.5   2   7.37   2.01  163.1022610652455  -58.2522690073860    7.242  287.79043    1.07647    0.2855  0.0361     -7.351   0.054     -0.685   0.052   -16.0   7.5   18   0.854
HD            94304    CAR OB1    B5     4   6.86   2.01  162.9841623041498  -58.4154549690520    6.703  287.80707    0.90269    0.3579  0.0310     -7.153   0.050     -0.863   0.047     2.9   3.2   17   0.930
HD            93009    CAR OB1    B8     2   9.59   2.01                                                                                                                                                       
HD            92555    CAR OB1    O8.5  14   9.14   2.01  159.9193877611554  -61.2920108130910    9.098  287.77784   -2.35882    0.3395  0.0336     -6.371   0.055     -2.876   0.053                 18   0.916
HD            93873    CAR OB1    B0.5   4   7.82   2.01  162.2300816109149  -59.4467785717616    7.573  287.92167   -0.19362    0.3319  0.0321     -6.957   0.050     -0.735   0.050   -26.4  30.0   18   0.854
HD            93795    CAR OB1    B9     4   8.56   2.01  162.0960510380577  -59.5407996239629    8.143  287.90378   -0.30828    0.1975  0.0356     -5.620   0.061     -0.139   0.059   -12.0   8.4   18   0.858
HD            93620    CAR OB1    B2     9   9.15   2.01  161.7883538388642  -59.7916091766632    9.079  287.88027   -0.60240    0.3360  0.0489     -6.701   0.081     -0.803   0.077                 19   1.079
HD            94370    CAR OB1    O6.5  10   7.96   2.01  163.0969573709536  -58.7465641055022    8.028  288.00636    0.63181    0.3131  0.0406     -6.452   0.060     -0.284   0.056                 18   0.886
HD            93737    CAR OB1    A0     2   5.96   2.01  162.0225288608943  -59.9191613841103    5.883  288.04322   -0.66196    0.4065  0.0402     -7.990   0.066     -1.131   0.065   -20.5   2.4   18   0.878
WS             1914    CAR OB1    B1    14  11.26   2.01                                                                                                                                                       
CP        -59  2704    CAR OB1    B2    14  11.25   2.01  161.8420924035528  -60.0993494211165   11.181  288.04545   -0.86345    0.3412  0.0349     -6.314   0.072     -1.069   0.090                 15   1.011
HD            93576    CAR OB1    B0.5  14   9.57   2.01  161.7243506619281  -60.0783035324019    9.516  287.98363   -0.87174    0.2198  0.0307     -6.544   0.050     -1.184   0.049   -21.0  30.0   16   0.950
HD            92704    CAR OB1    B0    14   9.06   2.01  160.1986136807672  -61.6003571130595    9.026  288.04378   -2.56447    0.2771  0.0381     -6.688   0.059     -0.457   0.057                 19   0.944
HDE          303492    CAR OB1    O9.    0   8.85   2.01  162.9697890494792  -58.9764627785432    8.611  288.04917    0.39655    0.1987  0.0360     -4.587   0.054      0.273   0.052     8.2  30.0   18   0.945
WS             1949    CAR OB1    B2    14  10.48   2.01                                                                                                                                                       
HDE          305560    CAR OB1    O9.5  10   9.75   2.01  161.6185678154833  -60.5641010383789    9.597  288.16112   -1.32699    0.0459  0.0272     -5.031   0.045     -1.519   0.048   -37.2  30.0   19   0.969
HD            94230    CAR OB1    B0.5   7   7.80   2.01  162.8362538491736  -59.7438887664606    7.643  288.32925   -0.32117    0.3419  0.0326     -7.379   0.053     -1.088   0.051   -21.0   4.7   18   0.872
HD            94096    CAR OB1    M2     4   7.40   2.01  162.6095784269289  -59.9823804473438    6.157  288.33401   -0.58538    0.4493  0.0460     -6.448   0.076     -0.649   0.070     0.9   1.8   16   0.852
HD            93911    CAR OB1    B2     8   8.40   2.01  162.3068643875544  -60.1842527960763    8.212  288.29014   -0.83362    0.2886  0.0328     -5.672   0.054     -0.437   0.052    -9.0   5.4   18   0.889
HD            93843    CAR OB1    O5.   10   7.34   2.01  162.1573809844118  -60.2237545496475    7.262  288.24185   -0.90251    0.3808  0.0347     -6.010   0.063     -1.206   0.062    -9.0   5.7   19   0.930
HD            93858    CAR OB1    B1    10   9.07   2.01  162.1938383729748  -60.5944053912069    9.017  288.42628   -1.22454    0.3560  0.0264     -7.071   0.047     -1.062   0.049                 17   0.885
HD            94345    CAR OB1    B0.5  12   9.01   2.01  163.0417830352071  -59.9551606528795    8.983  288.51555   -0.46466    0.3629  0.0400     -6.792   0.060     -0.955   0.055                 19   0.942
HD            94599    CAR OB1    M4     4   8.15   2.01  163.4995020976102  -61.0920295600964    6.390  289.21762   -1.38684    0.5125  0.0552     -6.766   0.096     -0.848   0.097     5.2   2.3   17   0.862
TR 16            21    TR 16      O9.    0  10.93   2.10  161.1528793821500  -59.7915714004700   10.627  287.59696   -0.75058    0.4014  0.0436     -6.994   0.072     -1.065   0.075                 12   0.927
TR 16            23    TR 16      O7.    0   9.97   2.10  161.2741069311800  -59.7554399416600    9.842  287.63406   -0.69013    0.2307  0.0337     -7.513   0.058     -1.420   0.054                 18   1.173
TR 16            31    TR 16      O9.    0  10.44   2.10  161.2344095484300  -59.5509652881100   10.398  287.52093   -0.51862    0.4642  0.0262     -6.545   0.044     -1.215   0.046                 17   0.889
TR 16            34    TR 16      O5.    0   9.31   2.10  161.3029481962300  -59.7461414342600    9.111  287.64258   -0.67514    0.4637  0.0358     -7.260   0.058     -0.980   0.055                 18   0.976
TR 16           110    TR 16      O8.    0   9.31   2.10  161.3036076810400  -59.7386688070600    9.100  287.63939   -0.66837                                                                         16  79.945
TR 16           112    TR 16      O5.    0   9.29   2.10  161.3187658361200  -59.7269469270800    9.057  287.64069   -0.65444    0.4394  0.0337     -7.349   0.054     -0.949   0.053                 18   0.867
TR 16             3    TR 16      O9.    0  10.17   2.10  161.2779381862500  -59.6990337208400   10.012  287.60947   -0.63933    0.3451  0.0312     -7.262   0.055     -1.071   0.051                 18   0.965
TR 16             9    TR 16      O9.    0   9.70   2.10  161.2742570124300  -59.7187915750600    9.625  287.61704   -0.65768    0.4628  0.0796     -7.249   0.137     -1.156   0.132                 17   2.045
TR 16            10    TR 16      O8.    0  10.08   2.10  161.1264637135900  -59.6239996753000    9.978  287.50676   -0.60873    0.4524  0.0872     -7.929   0.155     -0.896   0.157                 18   1.975
HD            93160    TR 16      O6.   10   7.81   2.10  161.0302435133052  -59.5751711414681    7.726  287.44083   -0.58842    0.2509  0.0393     -6.000   0.066     -0.335   0.065                 17   1.135
HD            93161AB  TR 16      O6.5  14   7.84   2.10  161.0377562343400  -59.5764901650700    8.461  287.44484   -0.58780    0.3251  0.0384     -6.949   0.062     -1.489   0.069                 16   0.510
HD            93250    TR 16      O3.   14   7.38   2.10  161.1876125834647  -59.5651892766249    7.262  287.50658   -0.54227    0.3631  0.0300     -7.524   0.050     -0.474   0.051    -3.0   4.6   18   0.958
HD            93403    TR 16      O5.   10   7.28   2.10  161.4338289495065  -59.4078228689760    7.174  287.54393   -0.34479   -0.4285  0.1005     -6.528   0.166     -0.123   0.175    -9.3   3.8   19   2.465
HDE          303308    TR 16      O3.   14   8.17   2.10  161.2746441839713  -59.6683119054036    8.064  287.59365   -0.61293    0.4071  0.0393     -6.792   0.065     -1.154   0.064    -1.0   7.5   17   0.876
HD            93204    TR 16      O5.   14   8.42   2.10  161.1347459002804  -59.7419502387140    8.360  287.56564   -0.71101    0.4486  0.0378     -7.410   0.061     -1.075   0.060     8.5   7.5   18   0.971
HD            93205    TR 16      O3.   14   7.75   2.10  161.1405802627930  -59.7376206002758    7.649  287.56621   -0.70580    0.3719  0.0391     -8.067   0.063     -0.967   0.062     3.6   3.8   17   0.934
CP        -59  2603    TR 16      O7.   14   8.77   2.10  161.1971035939574  -59.7314656205100    8.694  287.58852   -0.68704    0.2435  0.0368     -7.416   0.060     -0.839   0.058                 18   0.939
CP        -59  2600    TR 16      O6.   14   8.61   2.10  161.1741541782762  -59.7823343035470    8.456  287.60207   -0.73742    0.1655  0.0382     -7.533   0.061     -1.452   0.061                 18   0.972
TR 14            21    TR 14      O9.    0  10.88   2.78  160.9528302554400  -59.5567568600400   10.581  287.39759   -0.59059    0.3677  0.0275     -7.194   0.049     -1.854   0.050                 17   0.919
HD            93129B   TR 14      O3.   14   8.90   2.78                                                                                                                                                       
CP        -58  2620    TR 14      O6.5  14   9.27   2.78  160.9996126586365  -59.5404020997302    9.210  287.41080   -0.56502    0.2100  0.0293     -6.673   0.047     -2.070   0.049                 18   0.931
HD            93128    TR 14      O3.   14   8.77   2.78  160.9766480959302  -59.5493046067384    8.622  287.40471   -0.57834    0.2887  0.0290     -6.713   0.048     -1.217   0.050   -10.0   8.6   17   0.877
HD            93129A   TR 14      O3.    0   7.30   2.78  160.9894100749714  -59.5476097542418    7.166  287.40962   -0.57380    0.3233  0.0316     -6.721   0.053     -0.400   0.056                 17   1.035
HDE          303304    TR 15      O8.   14   9.67   3.04  161.6487027068850  -59.6168141571262    9.448  287.73727   -0.47965    0.3626  0.0328     -6.789   0.050     -2.266   0.046                 17   0.858
HD            93249    TR 15      O9.   10   8.42   3.04  161.1828148795899  -59.3569842328163    8.294  287.40712   -0.35934    0.2936  0.0341     -6.307   0.054     -0.900   0.055                 19   0.942
CR        228    21    COLL 228   O9.   14   9.31   2.01  160.9894482268500  -60.0911512193700    9.270  287.66513   -1.05357    0.3119  0.0301     -6.732   0.052     -1.536   0.050                 19   0.843
CR        228    98    COLL 228   O5.    0  10.00   2.01  161.5237006288000  -59.8470413189400    9.763  287.78780   -0.71293    0.2048  0.1588     -6.817   0.234     -0.799   0.212                 16   4.687
CR        228    18    COLL 228   O9.    0  11.07   2.01  161.2100261275900  -59.9291272078400   10.916  287.68663   -0.85878    0.4212  0.0319     -7.277   0.056     -1.289   0.058                 16   0.930
HDE          305534    COLL 228   O9.    0   9.67   2.01  161.1979724728804  -59.9663701029161    9.608  287.69866   -0.89453    0.2421  0.0388     -6.947   0.074     -1.570   0.068   -64.0  24.9   16   0.893
HDE          305536    COLL 228   O9.   14   8.94   2.01  161.0461319808132  -60.0559843334760    8.900  287.67356   -1.00925    0.4132  0.0271     -6.957   0.045     -1.757   0.044   -16.0  30.0   19   0.826
CR        228    97    COLL 228   O5.   14  10.36   2.01  161.5935576686700  -59.8890195510400   10.112  287.83831   -0.73394    0.2987  0.0344     -6.558   0.055     -1.220   0.052                 18   0.976
HD            93206    COLL 228   O9.7   6   6.24   2.01  161.0954655361385  -59.9933272924977    6.244  287.66594   -0.94235    0.9084  0.1018     -7.828   0.207     -0.805   0.219   -36.0   7.5   16   2.601
HD            93130    COLL 228   O6.   10   8.06   2.01  161.0015465457656  -59.8743116382781    7.954  287.56854   -0.85932    0.3587  0.0369     -7.102   0.063     -1.258   0.062   -13.0   7.5   18   0.870
HD            93027    COLL 228   O9.5  14   8.90   2.01  160.8247714589468  -60.1342440601731    8.684  287.61301   -1.13025    0.2623  0.0364     -7.159   0.062     -1.713   0.058    -7.0   1.9   18   0.907
HD            93028    COLL 228   O9.   14   8.36   2.01  160.8139137320267  -60.2011748892650    8.337  287.63987   -1.19179    0.2844  0.0534     -6.386   0.087     -1.662   0.081   -25.0   7.5   19   1.005
HDE          305523    COLL 228   O9.    8   8.49   2.01  161.1228189288668  -59.9550244650901    8.384  287.66010   -0.90210    0.3457  0.0332     -5.685   0.057     -1.040   0.055    -3.0   3.1   18   0.984
HD            93222    COLL 228   O7.   10   8.11   2.01  161.1510331585245  -60.0913574643749    8.008  287.73638   -1.01598    0.3399  0.0356     -6.497   0.056     -1.551   0.055   -11.0   3.6   18   0.886
HD            93146    COLL 228   O6.5  14   8.45   2.01  161.0006555263734  -60.0860729182866    8.353  287.66766   -1.04647    0.2880  0.0386     -5.898   0.067     -2.040   0.063   -11.0   6.8   17   0.868
HDE          305539    COLL 228   O8.   14   9.90   2.01  161.6377448193086  -60.0701667869753    9.758  287.94153   -0.88442    0.3222  0.0304     -6.349   0.050     -1.411   0.050   -19.0   3.0   16   0.990
HD            93632    COLL 228   O4.   10   8.34   2.01  161.8026401983598  -60.0974482411752    8.154  288.02710   -0.87079    0.3745  0.0334     -6.524   0.063     -1.247   0.070   -24.0   4.3   16   0.858
HD            95862    CAR OB2    B0    10   9.13   1.83  165.6837641673466  -58.8193686359865    9.012  289.25135    1.13469    0.4807  0.0464     -7.277   0.078     -0.501   0.071     1.9   7.5   17   1.378
HD            95357    CAR OB2    B0.5  12   8.90   1.83  164.8820594582436  -59.6291095359180    8.846  289.21122    0.22787    0.2593  0.0357     -6.343   0.062     -1.251   0.053                 18   0.887
HDE          305771    CAR OB2    B2    12   9.64   1.83  164.6710466769363  -60.3491799014920    9.563  289.41707   -0.47017    0.3181  0.0298     -6.743   0.047     -0.737   0.045                 19   0.823
VDBERGH          46D   CAR OB2    B2    14  11.38   1.83                                                                                                                                                       
VDBERGH          46A   CAR OB2    B0    14  10.46   1.83                                                                                                                                                       
VDBERGH          46B   CAR OB2    B2    14  11.33   1.83                                                                                                                                                       
VDBERGH          46C   CAR OB2    B2    14  11.34   1.83                                                                                                                                                       
HD            96042    CAR OB2    O9.5  14   8.23   1.83  165.9190147856815  -59.4330793690618    8.417  289.61027    0.62242    0.2169  0.0343     -7.292   0.054     -0.828   0.051                 19   0.927
HD            95880    CAR OB2    B5     6   6.87   1.83  165.6925562260892  -59.7409891440484    6.847  289.63009    0.29446    0.3562  0.0377     -6.206   0.066     -1.243   0.059     3.4   1.2   15   0.963
HD            95540    CAR OB2    A0     6   7.91   1.83  165.1549443953109  -60.3040333477626    7.765  289.61598   -0.32922    1.3387  0.1556     -5.310   0.259     -0.638   0.249                 19   4.174
HD            95496    CAR OB2    B2     9   9.41   1.83  165.0641612868534  -60.3407283258543    9.275  289.59027   -0.38124    0.3184  0.0293     -6.343   0.048     -1.147   0.045                 19   0.973
HD            96261    CAR OB2    B0.5  10   7.78   1.83  166.2636853563389  -59.7136283147076    7.618  289.88265    0.43537    0.5838  0.1100     -6.805   0.153     -0.408   0.141    -4.0   7.5   18   2.475
HDE          305947    CAR OB2    B0    14   9.27   1.83  165.8880617379882  -59.9600684973356    9.217  289.80859    0.13392    0.3667  0.0360     -6.986   0.054     -0.782   0.059                 17   0.867
HD            94963    CAR OB2    O6.5  10   7.18   1.83  164.1491098324935  -61.7089675774515    7.093  289.76484   -1.80883    0.2273  0.0445     -6.976   0.078     -2.324   0.073    -3.8   0.8   16   0.939
HD            96248    CAR OB2    B1     4   6.55   1.83  166.2398608844576  -59.8589000440055    6.478  289.92956    0.29736    0.2942  0.0398     -7.637   0.064     -0.987   0.071   -30.3   2.1   16   0.985
HD            96159    CAR OB2    B1.5   8   7.81   1.83  166.1070489301354  -59.8683576516429    7.680  289.87223    0.26203    0.4405  0.0488     -5.618   0.068     -1.388   0.064                 16   1.042
HD            96918    CAR OB2    G0     2   3.91   1.83  167.1474409678584  -58.9750386047073    3.461  290.00738    1.29151    0.5537  0.2808     -4.691   0.468     -0.329   0.439     6.0   0.3   14   0.914
HDE          305936    CAR OB2    B2.   14  10.10   1.83  166.4177563592311  -59.7037455324372   10.054  289.95004    0.47532    0.2852  0.0325     -6.984   0.050     -1.156   0.051                 19   0.879
HD            95687    CAR OB2    M2     4   7.35   1.83  165.3989966946483  -61.0488383125901    6.076  290.03185   -0.95858    0.4292  0.0475     -6.596   0.084     -1.781   0.096    -8.4   1.0   15   0.932
HD            96880    CAR OB2    B1     6   7.57   1.83  167.1023042583860  -59.4126084207897    7.380  290.15520    0.87901    0.3007  0.0291     -6.678   0.048     -0.838   0.046   -16.0   9.5   18   0.934
HD            96622    CAR OB2    O9.5  12   8.91   1.83  166.7490897079477  -59.6678815416761    8.819  290.08963    0.57417    0.3491  0.0304     -6.705   0.050     -0.993   0.048                 19   0.813
HD            96638    CAR OB2    O8.    0   8.57   1.83  166.7692772990019  -59.7916221055276    8.452  290.14745    0.46430    0.3290  0.0324     -4.465   0.054     -0.801   0.051                 18   0.861
HD            96415    CAR OB2    B2     9   9.01   1.83  166.4651496189707  -59.9732090202199    8.997  290.07861    0.23731    0.5148  0.0780     -6.362   0.129     -0.556   0.115                 19   1.631
HD            96060    CAR OB2    B2     8   8.56   1.83  165.9395437427241  -60.5795488713883    8.524  290.08179   -0.42265    0.3161  0.0365     -6.557   0.057     -1.091   0.059                 17   0.986
HD            95950    CAR OB2    M2     6   6.75   1.83  165.7756378589305  -60.9107286676183    5.453  290.14235   -0.75795    0.7027  0.1159     -7.278   0.203     -1.175   0.192   -27.8  30.0   17   1.126
HD            96670    CAR OB2    O8.    0   7.51   1.83  166.8080600959277  -59.8731051938414    7.337  290.19725    0.39693    0.2488  0.0344     -6.875   0.055     -1.218   0.049   -10.0  12.2   18   0.977
HD            96263    CAR OB2    B1    10   8.60   1.83  166.2471763407661  -60.5006813153366    8.660  290.18880   -0.28975    0.3416  0.0358     -6.196   0.060     -1.347   0.057                 17   0.940
HD            96715    CAR OB2    O4.   14   8.26   1.83  166.8867370275775  -59.9635288185264    8.179  290.26884    0.32908    0.2777  0.0321     -9.973   0.052      0.419   0.055                 18   0.914
HD            97521    CAR OB2    B2    14   9.59   1.83  168.1399053039916  -58.8519880883456    9.529  290.43499    1.59971   -0.4275  0.2862     -6.560   0.511     -2.941   0.446                 18   6.593
HD            97471    CAR OB2    B0    14   9.28   1.83  168.0292002215142  -58.8040199772368    9.252  290.36390    1.62285    0.1759  0.0538     -6.611   0.076     -0.616   0.073     1.0   7.5   16   0.976
HD            96810    CAR OB2    B4.    8   8.70   1.83  167.0214649782064  -60.2305394457938    8.593  290.43456    0.10919    0.3462  0.0333     -7.319   0.063     -1.173   0.058                 19   0.974
HD            96264    CAR OB2    O9.5  12   7.60   1.83  166.2312560728275  -61.0516078290885    7.553  290.40139   -0.79807    0.3147  0.0323     -6.498   0.049     -1.296   0.049   -33.0   4.6   19   0.880
HD            97368    CAR OB2    B1     8   8.52   1.83  167.8605479441000  -59.3464656544050    8.436  290.48702    1.08748    0.3248  0.0393     -6.611   0.071     -1.306   0.064                 17   0.957
HD            96308    CAR OB2    B1    10   8.82   1.83  166.2947420984772  -61.1763855499948    8.743  290.47925   -0.90029    0.3119  0.0291     -6.407   0.048     -0.920   0.046                 19   0.874
HD            97013    CAR OB2    B2     8   8.88   1.83  167.2941846604862  -60.3217520241770    8.954  290.59451    0.07723    0.1673  0.0898     -6.621   0.153     -1.669   0.130                 19   2.193
HD            96945    CAR OB2    B1.5  10   8.73   1.83  167.1948528132305  -60.3787880912829    8.701  290.57110    0.00568    0.3113  0.0326     -6.257   0.056     -0.999   0.053                 18   0.886
HD            96829    CAR OB2    B2     8   7.30   1.83  167.0281727142335  -60.8257233762451    7.244  290.66844   -0.43813    0.3200  0.0326     -6.403   0.050     -1.229   0.042   -13.3   3.6   18   0.941
HD            97166    CAR OB2    O7.5  10   7.87   1.83  167.5249689686806  -60.2491360419074    7.830  290.67243    0.18808    0.3153  0.0365     -6.853   0.056     -0.508   0.054    -4.0  30.0   18   0.931
HD            97913    CAR OB2    B0.5  12   8.79   1.83  168.7276342749819  -59.1748801222746    8.729  290.83533    1.41090    0.2645  0.0427     -5.703   0.062     -1.011   0.057   -13.0   7.5   17   0.965
HD            97557    CAR OB2    B2     8   7.22   1.83  168.1844859765166  -59.6776082834644    7.178  290.76329    0.84180    0.6159  0.0351     -8.373   0.055     -1.944   0.057    -8.0   6.2   16   0.814
CP        -59  3120    CAR OB2    B5     9  10.22   1.83  167.6965907749541  -60.3886470879023   10.267  290.80401    0.09127    0.2694  0.0340     -7.765   0.052     -1.391   0.051                 17   0.943
HD            97253    CAR OB2    O5.5  10   7.09   1.83  167.6751962234399  -60.3844757951982    7.020  290.79266    0.09113    0.2662  0.0403     -6.174   0.061     -1.182   0.057     1.0   4.0   17   0.893
HD            96946    CAR OB2    O6.   14   8.47   1.83  167.2157013886594  -60.7594192160557    8.377  290.72721   -0.34161    0.3088  0.0403     -6.588   0.061     -0.935   0.055    11.0   3.8   19   0.952
HD            96899    CAR OB2    B0    14   9.22   1.83  167.1370501263467  -60.9810864944134    9.126  290.77740   -0.56089    0.1919  0.0418     -6.286   0.061     -1.141   0.055                 16   0.853
HD            97381    CAR OB2    B1    10   8.37   1.83  167.8861222972827  -60.3772368515574    8.290  290.88647    0.13717    0.4946  0.0683     -6.955   0.103      0.607   0.097                 15   1.192
HD            97284    CAR OB2    B0     0   8.83   1.83  167.7178776577796  -60.7416805589612    8.799  290.94725   -0.23157    0.3285  0.0329     -5.905   0.052     -0.849   0.051                 18   0.882
HDE          306111    CAR OB2    B2    14  10.10   1.83  167.3325962017201  -61.1014853423999    9.990  290.91113   -0.63557    0.2979  0.0343     -5.614   0.054     -1.646   0.056                 15   0.987
HD            97966    CAR OB2    O6.5  14   8.80   1.83  168.7990767201898  -59.4161826997408    8.800  290.95705    1.19936    0.4038  0.1323     -4.717   0.204     -1.151   0.182   -14.0   3.8   18   2.714
HD            97534A   CAR OB2    F0     2   4.60   1.83  168.1500004142900  -60.3176176358400    4.364  290.98529    0.24127    0.7781  0.1565     -6.313   0.261     -0.693   0.230    -8.4   0.8   19   0.829
HD            97434    CAR OB2    O8.    0   8.07   1.83  167.9565799716951  -60.6995168358564    8.027  291.03953   -0.14856    0.3630  0.0352     -6.443   0.055     -1.002   0.055   -20.0   7.5   18   0.931
HD            97581    CAR OB2    B1    10   8.86   1.83  168.1992156792912  -60.7379869605376    8.782  291.16399   -0.13999    0.3442  0.0315     -6.087   0.054     -1.399   0.051    -3.0   7.5   18   0.890
HDE          306157    CAR OB2    B1    14  10.35   1.83  168.3988859749768  -60.2935326477306   10.155  291.09087    0.30929    0.3891  0.0315     -6.365   0.056     -1.396   0.046                 17   0.877
HDE          306097    CAR OB2    O9.   10   8.85   1.83  167.8293867163501  -60.9200669712810    8.633  291.06489   -0.37626    0.2745  0.0385     -6.262   0.075     -1.543   0.064   -15.0   3.8   17   1.254
HD            97352    CAR OB2    B2    12   9.60   1.83  167.8315575028264  -61.1495629796637    9.533  291.15229   -0.58847    0.4962  0.1227     -5.270   0.186     -1.528   0.172                 17   2.545
HDE          306234    CAR OB2    B2    14  10.16   1.83  169.1850386624635  -59.5880403653007   10.102  291.20172    1.10959    0.4610  0.0302     -6.668   0.053     -0.911   0.045   -16.0   7.5   19   0.861
HD            97707    CAR OB2    B2     6   8.06   1.83  168.4097690327366  -60.7413983297475    7.907  291.26086   -0.10509    0.4209  0.0362     -6.049   0.058     -1.307   0.053     1.0   3.8   18   0.827
CP        -60  2666    CAR OB2    B2    10  10.39   1.83  168.2095401729986  -60.7737696017315   10.318  291.18195   -0.17134    0.3323  0.0270     -6.136   0.045     -1.349   0.042                 18   0.878
CP        -60  2671    CAR OB2    B2.5  10  10.27   1.83  168.2442130189803  -60.7895528303745   10.344  291.20353   -0.17972    0.3363  0.0292     -6.094   0.048     -1.436   0.045                 18   0.905
CP        -60  2673    CAR OB2    B2.5  10  10.57   1.83  168.2588391860633  -60.7857339917117   10.542  291.20874   -0.17353    0.3976  0.0317     -6.387   0.051     -1.398   0.050                 17   0.911
HD            97319    NGC 3576   O7.5  10   8.50   2.53  167.7756617048655  -61.1179302899190    8.462  291.11536   -0.56934    0.2414  0.0387     -6.106   0.062     -1.168   0.064    -8.0   4.1   17   0.960
HD            97484    NGC 3576   O8.   14   8.42   2.53  168.0187748095384  -61.0952614859595    8.294  291.21572   -0.50421    0.3346  0.0427     -6.206   0.071     -1.563   0.065    -7.0  30.0   18   0.942
CP        -60  2641    NGC 3576   B0    14  10.88   2.53  168.0352119989403  -61.2755281148378   10.788  291.29045   -0.66845    0.3675  0.0282     -6.246   0.046     -1.540   0.041   -26.0   7.0   19   0.885
HD            97499    NGC 3576   B0.5  14   9.22   2.53  168.0414212978443  -61.3122817414045    9.128  291.30698   -0.70142                                                           -32.0  11.0   18  68.518
HDE          306205    NGC 3576   B1.5  14  10.05   2.53  168.3729076277971  -61.2641511125670    9.987  291.43695   -0.59762    0.4386  0.0276     -7.137   0.050     -0.930   0.045                 18   0.885
HD            99897    CRU OB1    O6.   14   8.32   2.01  172.2257565807747  -62.6527318518673    8.251  293.61333   -1.28376    0.4070  0.0347     -6.354   0.053     -0.502   0.055    -3.0   3.8   19   0.950
HD            99898    CRU OB1    B0    14   9.36   2.01  172.2164693091138  -62.9310372994420    9.557  293.69664   -1.54934   -1.5715  0.4654     -7.231   0.805     -1.153   0.769   -30.0  10.0   16  11.117
HD           100355    CRU OB1    B2.5  10   9.22   2.01  173.0690538325647  -62.5477262259445    9.207  293.95037   -1.06449    0.2114  0.0596     -5.908   0.092     -0.426   0.085                 17   1.111
HD           100199    CRU OB1    B1    10   8.10   2.01  172.7788015878973  -62.9469247647019    8.126  293.94490   -1.48520    0.7693  0.0687     -6.301   0.108     -0.662   0.100   -22.0   7.5   18   1.419
HD            99953    CRU OB1    B2     2   6.43   2.01  172.3130636002251  -63.5539379700121    6.328  293.93318   -2.12728    0.2669  0.0335     -6.367   0.052     -1.362   0.048     2.0   1.8   18   0.877
CD        -60  3623    CRU OB1    B2    10   8.16   2.01  173.9523955636634  -61.4886619019290    9.673  294.03410    0.06967    0.3856  0.0339     -6.645   0.047     -1.167   0.048                 17   0.788
HD           100840    CRU OB1    B2     6   8.14   2.01  173.9462949002200  -61.5605244393944    8.113  294.05204    0.00002    0.3846  0.0454     -6.547   0.071     -0.991   0.062                 18   0.839
HD            99944    CRU OB1    B1    14   9.07   2.01  172.3006445083519  -63.8607456896959    9.111  294.02396   -2.42042    0.2685  0.0304     -6.733   0.046     -1.676   0.044                 18   0.922
HD           101007    CRU OB1    M2     4   7.02   2.01  174.2371672155058  -61.1827779395675    5.990  294.07741    0.40186    0.5956  0.0538     -6.637   0.091     -0.999   0.085   -13.2   3.3   18   1.014
HD           100930    CRU OB1    M2     4   7.85   2.01  174.1092424338166  -61.3194461120704    6.501  294.05740    0.25332    0.4630  0.0494     -6.641   0.076     -1.206   0.076   -19.3   2.6   16   0.985
HD           100915    CRU OB1    B2    12   8.57   2.01  174.0709791939792  -61.4670559739070    8.712  294.08212    0.10664    0.4999  0.0452     -6.677   0.063     -1.035   0.084                 16   0.792
CP        -60  3134    CRU OB1    B2    13  10.42   2.01  174.0661348735607  -61.5837878841957   10.406  294.11337   -0.00585    0.3520  0.0767     -6.611   0.122     -0.749   0.114                 17   1.230
CP        -60  3143    CRU OB1    B1.5  14  10.29   2.01  174.0875509717639  -61.6162291699496   10.205  294.13243   -0.03401    0.4159  0.0362     -6.827   0.061     -1.017   0.056                 18   0.918
CD        -60  3629    CRU OB1    B2    13   9.07   2.01  174.0879268955062  -61.6509256497941    9.039  294.14253   -0.06720    0.3482  0.0460     -6.695   0.076     -1.047   0.066                 18   0.849
HD           100243    CRU OB1    B0.5  14   9.95   2.01  172.8750619107190  -63.2311723832090    9.888  294.07314   -1.74262    0.3986  0.0402     -6.180   0.062     -1.376   0.058                 18   1.010
HD           100099    CRU OB1    O9.   10   8.10   2.01  172.6012834026360  -63.8172264976301    8.013  294.13653   -2.33788    0.0794  0.0568     -6.657   0.086     -1.388   0.084    -1.0  22.5   18   1.282
VDBERGH          51    CRU OB1    B0.5  14  10.21   2.01                                                                                                                                                       
HD           100263    CRU OB1    B2.   10   9.68   2.01  172.9167402261070  -63.4250866887122    9.595  294.14995   -1.92166    0.3154  0.0290     -6.583   0.043     -1.150   0.047                 19   0.914
CP        -62  2125    CRU OB1    B1.5  14  11.37   2.01  173.9096468886684  -63.2658801654200   11.308  294.52834   -1.63758    0.3351  0.0337     -6.109   0.059     -1.069   0.054                 17   0.916
CP        -62  2124    CRU OB1    B2    11  11.04   2.01  173.9035875321482  -63.2634751619956   10.999  294.52504   -1.63606    0.3597  0.0435     -5.991   0.081     -1.425   0.064                 13   0.897
HD           100530    CRU OB1    B1.5  14   9.30   2.01  173.3912896559067  -63.8959068447869    9.643  294.49240   -2.30753    0.4470  0.5233     -6.142   0.850     -2.762   0.821                 15   9.578
CP        -62  2140    CRU OB1    B2    14  10.82   2.01  174.1957831980744  -63.2286045423726   10.747  294.64107   -1.56490    0.3101  0.0351     -6.349   0.055     -1.155   0.050                 16   0.952
HD           101070    CRU OB1    B2    10   8.96   2.01  174.3446775986255  -63.1496034297576    8.889  294.68306   -1.47009    0.5732  0.1254     -6.455   0.199     -1.191   0.180    -3.0   1.5   16   2.534
HDE          308815    CRU OB1    B0.5  14   9.65   2.01  174.3506373771913  -63.2758011453356    9.591  294.72132   -1.59038    0.4652  0.0346     -5.991   0.055     -0.970   0.050    -5.0   7.5   18   0.996
HDE          308816    CRU OB1    B1.5  14  11.05   2.01  174.3036417209721  -63.3272801212067   11.026  294.71564   -1.64573    0.3443  0.0400     -6.096   0.063     -1.137   0.058                 18   0.981
HD           101084    CRU OB1    B1.5  14   9.65   2.01  174.3831209829370  -63.3476924469213    9.209  294.75563   -1.65522    0.6067  0.0434     -6.085   0.066     -0.856   0.061   -10.0   6.3   17   1.000
HD           101008    CRU OB1    O9.   14   9.14   2.01  174.2340632638781  -63.3979192241929    9.100  294.70577   -1.72232    0.2400  0.0397     -6.084   0.063     -1.172   0.058    -7.0   8.3   17   1.012
CP        -62  2166A   CRU OB1    B2    14  10.83   2.01  174.5731690238500  -63.3886994174700   11.013  294.84898   -1.67066    0.3222  0.0380     -5.580   0.055     -1.077   0.055                 17   0.914
HD           101826    CRU OB1    B3    10   8.73   2.01  175.6933902385421  -61.5061731926661    8.694  294.83754    0.28177    0.2562  0.0619     -6.069   0.088     -1.149   0.079                 15   1.012
HD           101332    CRU OB1    B0.5   7   7.63   2.01  174.8182235270731  -62.9328870382885    7.529  294.82873   -1.20205    0.3622  0.0411     -6.463   0.061     -1.332   0.068     1.2   3.8   16   0.880
HD           101223    CRU OB1    O8.   14   8.68   2.01  174.5948772637319  -63.2007769986369    8.643  294.80584   -1.48749    0.3684  0.0380     -5.635   0.056     -1.356   0.068     1.2   3.8   16   0.844
HD           101190    CRU OB1    O6.   14   7.32   2.01  174.5412969190201  -63.1968370389625    7.261  294.78153   -1.49045    0.2971  0.0389     -5.707   0.059     -0.679   0.054    -8.0   5.9   16   0.869
HD           101131    CRU OB1    O6.   14   7.13   2.01  174.4518082447784  -63.3231992753067    7.070  294.77832   -1.62304    0.3795  0.0729     -6.027   0.109     -1.064   0.100   -14.0   8.2   17   1.461
CP        -62  2167    CRU OB1    B2    14  10.66   2.01  174.5830762637318  -63.3434824008990   10.638  294.84058   -1.62600    0.3098  0.0390     -6.145   0.057     -0.854   0.058                 17   1.055
CP        -62  2156    CRU OB1    B0    14   9.63   2.01  174.4799674157887  -63.3626134013274    9.587  294.80153   -1.65732    0.2033  0.0425     -6.158   0.060     -0.954   0.061     3.0   7.5   17   0.959
CP        -62  2158    CRU OB1    B1    10   9.28   2.01  174.4935220551797  -63.3165157967693    9.231  294.79443   -1.61136    0.1894  0.0386     -6.162   0.054     -0.938   0.055   -11.0   7.5   17   0.878
CP        -62  2153    CRU OB1    B1    14  10.21   2.01  174.4426639598732  -63.3344514527760   10.136  294.77755   -1.63499    0.2101  0.0476     -6.331   0.067     -0.805   0.066    12.0   7.5   16   0.948
HDE          308817    CRU OB1    B1.5  14  10.69   2.01  174.4805119347882  -63.3484872349660   10.615  294.79779   -1.64369    1.5095  0.4467     -7.212   0.681     -1.380   0.665                 16  11.900
HD           101191    CRU OB1    O8.   14   8.48   2.01  174.5506915599237  -63.3907762247769    8.431  294.83986   -1.67547    0.3439  0.0502     -5.841   0.072     -1.595   0.070    -2.0   4.8   17   1.047
HD           101205    CRU OB1    O7.   10   6.48   2.01                                                                                                                                -25.0  22.5              
HD           101545A   CRU OB1    O9.5   6   6.38   2.01  175.1541778589421  -62.5681012385160    6.802  294.87706   -0.80912    0.3774  0.0505     -6.482   0.070     -1.275   0.066    -5.3   7.5   18   0.988
CP        -62  2194    CRU OB1    B0.5  14   9.58   2.01  174.8400804713266  -63.2809102309730    9.896  294.93416   -1.53388    0.3306  0.0302     -7.402   0.048     -1.493   0.050                 17   0.986
HDE          308807    CRU OB1    B1    14  11.52   2.01  174.9277344421557  -63.2443172327159   11.501  294.96204   -1.48786    0.4180  0.0300     -5.692   0.049     -0.802   0.048                 17   1.019
HDE          308810    CRU OB1    B1    14   9.67   2.01  174.7929313909659  -63.3143765009127    9.568  294.92305   -1.57190    0.4256  0.8052     -1.311   1.516     -3.454   1.346                 16  22.901
HD           101298    CRU OB1    O6.   14   8.07   2.01  174.7636500514143  -63.4297360341513    7.996  294.94230   -1.68638    0.3693  0.0340     -5.900   0.051     -1.100   0.053     1.0   5.5   17   0.926
HDE          308826    CRU OB1    B2    10  10.20   2.01  174.7924400689220  -63.4208581946220   10.599  294.95223   -1.67429    0.3768  0.0361     -5.911   0.054     -1.051   0.057                 17   1.065
HD           101436    CRU OB1    O6.5  14   7.67   2.01  174.9581462652026  -63.4787614104118    7.519  295.03940   -1.70960    0.3257  0.1027     -5.073   0.177     -0.938   0.209    -3.0   4.3   16   1.964
HD           101413    CRU OB1    O8.   14   8.36   2.01  174.9409887884869  -63.4778090541224    8.299  295.03177   -1.71078    0.5305  0.0440     -5.643   0.070     -1.109   0.073    -9.0   6.4   17   1.061
CP        -62  2197    CRU OB1    B1.5  14  11.04   2.01  174.8647983921890  -63.4496984501004   10.974  294.99130   -1.69310    0.3179  0.0374     -6.103   0.055     -0.985   0.056                 16   1.070
HDE          308830    CRU OB1    B2    14  10.12   2.01  174.7517972887819  -63.5025227880985   10.054  294.95736   -1.75779    0.3320  0.0331     -5.716   0.046     -1.245   0.050     7.0   7.5   17   0.937
HDE          308832    CRU OB1    B1    14  11.37   2.01  174.9144776305887  -63.4816302198351   11.325  295.02142   -1.71770    0.3823  0.0353     -6.058   0.055     -1.247   0.057                 17   1.096
HDE          308825    CRU OB1    B1    12  10.64   2.01  175.0061719447015  -63.4471460441807   10.581  295.05140   -1.67333    0.3100  0.0282     -5.776   0.045     -1.116   0.045                 18   1.032
HD           101333    CRU OB1    B0    10   9.00   2.01  174.8031919855448  -63.5204339764048    8.910  294.98435   -1.76867    0.3398  0.0399     -5.803   0.056     -1.257   0.062     4.0   2.6   17   1.044
HD           101837    CRU OB1    B2     9   8.51   2.01  175.7069755655909  -62.4348337551135    8.447  295.08755   -0.61263    0.4000  0.0466     -6.149   0.074     -0.904   0.073    -6.4  30.0   18   0.993
HD           101838    CRU OB1    B1    10   8.41   2.01  175.7053431686358  -62.5652730895246    8.394  295.12106   -0.73869    0.3541  0.0382     -6.579   0.068     -1.013   0.069   -10.0   7.5   16   0.879
HDE          308833    CRU OB1    B1    14  11.05   2.01  175.0480779964935  -63.4952689083667   11.011  295.08255   -1.71452    0.3039  0.0344     -5.925   0.055     -0.993   0.056                 19   1.017
HD           102248    CRU OB1    B7.    8   7.92   2.01  176.4362440982350  -61.4456232523661    7.885  295.16476    0.43149    1.1050  0.0407    -10.086   0.066     -2.944   0.062                 19   1.015
HD           101994    CRU OB1    B1    14   8.88   2.01  175.9539226202423  -62.5145412346845    8.942  295.21851   -0.65984    0.3111  0.0493     -6.408   0.088     -0.718   0.075    -8.7   0.3   18   0.976
HD           101947    CRU OB1    G0     2   5.05   2.01  175.8799643352435  -62.4893963628611    4.739  295.17901   -0.64441    0.5883  0.1242     -5.736   0.222     -0.179   0.225   -14.8   0.8   17   0.995
HD           101964    CRU OB1    B0.5  10   8.36   2.01  175.9251544745440  -62.5331380068328    8.303  295.21051   -0.68124    0.3725  0.0431     -6.233   0.076     -0.964   0.069    -3.0   7.5   18   0.950
CP        -62  2241    CRU OB1    O9.   14  10.26   2.01  175.7349247941663  -62.8067631448939   10.134  295.19752   -0.96817    0.3103  0.0279     -4.998   0.041     -0.360   0.046                 17   1.028
HD           101712    CRU OB1    M2     6   7.86   2.01  175.4558509783553  -63.4145709873866    6.657  295.23638   -1.58772    0.5690  0.0418     -5.599   0.068     -0.417   0.074     4.0   4.3   17   1.008
HD           102415    CRU OB1    O8.   14   9.17   2.01  176.7266826446639  -61.4630514927906    9.133  295.30353    0.44925    0.4576  0.0274     -6.714   0.041     -1.223   0.038                 19   0.863
HD           102368    CRU OB1    B0.5   8   7.62   2.01  176.6479587563585  -62.0796680171714    7.550  295.42030   -0.15735    0.3024  0.0421     -7.330   0.066     -0.011   0.060                 19   1.074
HD           102400    CRU OB1    B7     8   9.25   2.01  176.7033044837976  -62.3446859167754    9.228  295.51104   -0.40769    0.4777  0.0420     -6.515   0.064     -0.739   0.056                 18   0.980
HDE          309111    CRU OB1    B1    14  10.49   2.01  177.1974611610823  -62.8713821630516   10.696  295.86005   -0.86299    0.3847  0.0306     -4.609   0.046     -0.301   0.042                 17   0.864
HD           102567    CRU OB1    B1    14   9.39   2.01  177.0000894282987  -62.2069167633593    8.632  295.61108   -0.24024    0.4212  0.0350     -6.392   0.055     -0.097   0.051   -17.0   7.5   17   0.835
HD           102475    CRU OB1    B0.5   8   8.53   2.01  176.8257596034445  -62.4361786077207    8.482  295.58861   -0.48235    0.3783  0.0413     -7.945   0.066     -2.214   0.060   -33.0   3.7   16   1.006
HD           102153    CRU OB1    B0    13   8.73   2.01  176.2724023255598  -63.5408816329924    8.684  295.62146   -1.61479    0.3167  0.0453     -5.451   0.080     -1.059   0.067                 17   0.948
HD           103146    CRU OB1    B1    10   8.32   2.01  178.1198517165968  -61.5241458135174    8.309  295.96399    0.54740    0.5161  0.0524     -6.157   0.072     -1.150   0.069   -37.0  22.5   17   1.038
HD           102997    CRU OB1    B5     2   6.55   2.01  177.8041153892909  -61.8461515695948    6.417  295.89188    0.19968    0.1759  0.0378     -7.531   0.052     -0.848   0.047     3.0   3.8   17   0.905
HD           103007    CRU OB1    B2    10   9.26   2.01  177.8273114132586  -61.9960947553046    9.238  295.93714    0.05631    0.3202  0.0465     -6.144   0.072     -0.793   0.075                 16   0.921
HD           102923    CRU OB1    B3     9   8.51   2.01  177.6661522903619  -62.5519863606340    8.478  295.99320   -0.50181    0.4986  0.0375     -5.784   0.060     -0.458   0.053                 19   0.898
HD           102878    CRU OB1    A2     3   5.69   2.01  177.6136534628589  -62.6493813403466    5.571  295.99247   -0.60215    0.5115  0.0766     -6.107   0.134     -0.837   0.112   -11.2   2.8   17   0.942
HD           103169    CRU OB1    B3    10   9.65   2.01  178.1449642099243  -62.7801585092160    9.634  296.25960   -0.67338    0.3328  0.0325     -6.737   0.049     -0.883   0.046                 17   0.908
CP        -60  3094    NGC 3766   M0     4   7.18   1.53  173.9373073642709  -61.5780609029375    6.304  294.05300   -0.01800    0.4692  0.0345     -6.684   0.057     -1.036   0.053   -16.3   0.5   17   0.919
CP        -60  3147    NGC 3766   B2    13   9.43   1.53  174.0890656353683  -61.5875047274893    9.628  294.12489   -0.00628    0.4484  0.0401     -6.653   0.067     -0.932   0.062                 19   0.956
CP        -60  3161    NGC 3766   M0     6   7.38   1.53  174.1451651732398  -61.6097752867294    6.721  294.15683   -0.02000    0.5082  0.0321     -6.590   0.053     -0.942   0.048   -14.9   1.3   19   0.903
HD           100856    NGC 3766   B1.5  10   7.97   1.53  173.9810801348982  -61.6038179956989    8.544  294.08037   -0.03666    0.4038  0.0473     -6.582   0.076     -0.923   0.073                 18   0.843
HDE          306791    NGC 3766   B2    10   8.56   1.53  174.1314803077997  -61.5738141993271    8.479  294.14032    0.01261    0.3800  0.0401     -6.548   0.072     -1.271   0.067                 17   0.831
CP        -60  3108    NGC 3766   B2    14  10.00   1.53  174.0046065491156  -61.6218037047642   10.013  294.09626   -0.05067    0.4308  0.0509     -6.381   0.083     -1.148   0.074                 18   0.895
CP        -60  3116    NGC 3766   B2    14  10.11   1.53  174.0205120287326  -61.5803153508813   10.045  294.09158   -0.00876    0.2814  0.0494     -6.844   0.081     -1.048   0.077                 19   0.986
CP        -60  3125    NGC 3766   B2    12   9.06   1.53  174.0398510763706  -61.5939281457907    9.185  294.10430   -0.01915    0.3993  0.0451     -6.753   0.074     -1.124   0.081                 15   0.832
CP        -60  3126    NGC 3766   B1.5  14   9.26   1.53  174.0423268597673  -61.6277452183298    9.200  294.11514   -0.05121    0.5734  0.0461     -6.674   0.078     -1.233   0.073                 17   0.915
CP        -60  3098    NGC 3766   B2    14   9.62   1.53  173.9677078924979  -61.6354270494229    9.593  294.08339   -0.06876    0.4036  0.0440     -6.996   0.070     -1.018   0.063                 18   0.864
CP        -60  3133    NGC 3766   B2    14   9.85   1.53  174.0585357209945  -61.6265792967526    9.896  294.12218   -0.04788    0.3763  0.0815     -6.409   0.160     -0.741   0.133                 17   1.442
HD           109978    CEN OB1    O8.   10   8.81   1.92  189.9068888050127  -62.4336301563074    8.665  301.56595    0.40679    0.3569  0.0320     -4.649   0.043     -1.146   0.047    -7.0   3.8   18   0.907
HD           110360    CEN OB1    O6.5  14   9.30   1.92  190.5529254371905  -60.6524179462548    9.245  301.80084    2.19906    0.4239  0.0372     -4.676   0.048     -1.052   0.051   -19.0   7.5   18   1.008
HD           110498    CEN OB1    B0.5  10   9.67   1.92  190.8138340260419  -61.6489376212793    9.517  301.96042    1.20737    0.4919  0.0304     -5.493   0.039     -1.016   0.043                 20   0.759
HD           110785    CEN OB1    B2    14   9.84   1.92  191.2923280360141  -59.6364735245050    9.915  302.13854    3.22562    0.3241  0.0440     -4.818   0.050     -0.525   0.056   -26.0   3.8   18   0.972
HD           110639    CEN OB1    B1     6   8.46   1.92  191.0711844619058  -61.3946380339272    8.118  302.07554    1.46521    0.3082  0.0393     -4.988   0.055     -1.162   0.050    -5.7   3.8   18   1.106
HD           110984    CEN OB1    B0    10   8.94   1.92  191.6867916672279  -61.1865336894109    8.793  302.36650    1.68006    0.8452  0.0647     -4.671   0.094     -1.067   0.102                 18   1.891
HD           110946    CEN OB1    B1    10   9.16   1.92  191.6196914313254  -64.9176672236546    9.074  302.40603   -2.05099    0.4543  0.0343     -4.410   0.049     -1.211   0.050   -73.0   7.5   19   0.845
HD           111003    CEN OB1    B4     9   9.85   1.92  191.7521857397840  -65.0418451633540    9.766  302.46436   -2.17412    0.5180  0.0282     -4.385   0.041     -1.077   0.043                 19   0.924
CP        -59  4468    CEN OB1    B2    14  10.34   1.92  192.1766297990137  -59.9097062340677   10.240  302.58908    2.96022    0.8048  0.0685     -6.966   0.082     -0.669   0.092                 19   1.740
HD           111363    CEN OB1    B3    10   9.09   1.92  192.3645567927250  -60.6991177721829    9.024  302.68951    2.17170    0.6765  0.0352     -5.539   0.046     -0.491   0.050                 19   0.921
HD           111377    CEN OB1    B1    12   9.55   1.92  192.4072608828968  -60.9654405319803    9.454  302.71230    1.90553    0.4736  0.0402     -5.510   0.052     -1.233   0.055                 17   1.065
HD           111505    CEN OB1    B2    10   9.11   1.92  192.6168351926444  -60.6635578561658    9.184  302.81293    2.20796    0.3810  0.0355     -5.422   0.049     -1.181   0.053                 18   0.971
CP        -60  4312    CEN OB1    O9.5  14  10.74   1.92  192.5942233382016  -61.5835539784129   10.580  302.80563    1.28793    0.5936  0.0287     -6.542   0.039     -2.483   0.041   -17.0   4.0   19   1.013
HD           111613    CEN OB1    A2     4   5.72   1.92  192.8249009495509  -60.3297872096459    5.557  302.91477    2.54195    0.3041  0.0600     -4.717   0.070     -1.353   0.085   -21.9   1.3   17   0.854
CP        -60  4323    CEN OB1    A0     7   9.11   1.92                                                                                                                                                       
HD           111886    CEN OB1    B1     9   9.22   1.92  193.3053031682145  -60.7368060454247    9.260  303.14997    2.13418    0.4344  0.0579     -5.503   0.071     -0.917   0.078                 18   1.128
CP        -59  4551    CEN OB1    B0.5  14   7.93   1.92  193.4469762829415  -60.3320406936017    7.883  303.22298    2.53838    0.3559  0.0406     -4.821   0.051     -1.270   0.049                 19   0.961
HD           111916    CEN OB1    B1     8   9.30   1.92  193.3605668547036  -60.2001409693983    9.218  303.18119    2.67063    0.3869  0.0359     -4.552   0.044     -1.088   0.048                 17   0.877
CP        -59  4550    CEN OB1    B1    14  10.00   1.92  193.4458070488426  -60.3099044023347    9.945  303.22260    2.56052    0.4620  0.0336     -4.658   0.042     -1.126   0.045                 19   0.915
CP        -59  4559    CEN OB1    B2    12   9.88   1.92  193.4649067506924  -60.3880196036797    9.891  303.23133    2.48232    0.3367  0.0363     -4.749   0.047     -1.190   0.047                 16   0.862
CP        -59  4560    CEN OB1    B1    14   9.57   1.92  193.4676657537982  -60.3743916419978    9.612  303.23283    2.49593    0.4455  0.0363     -4.723   0.045     -1.082   0.051                 19   0.845
CP        -59  4561    CEN OB1    B2    12  10.19   1.92  193.4695127340514  -60.3995032082996   12.184  303.23350    2.47081    0.4803  0.0364     -4.629   0.043     -1.077   0.059                 15   0.940
CP        -59  4562    CEN OB1    B2    14  10.12   1.92  193.4708558233759  -60.3585712032960   10.201  303.23456    2.51174    0.4875  0.0470     -4.211   0.059     -0.757   0.058                 19   1.199
CP        -59  4564    CEN OB1    B2    10   9.07   1.92  193.4897437371396  -60.4161359627916    9.028  303.24334    2.45408    0.4678  0.0349     -4.656   0.044     -1.339   0.048                 17   0.913
CP        -59  4565    CEN OB1    B2    14  10.78   1.92  193.4928928577432  -60.3896744135957   10.736  303.24516    2.48053    0.4726  0.0312     -4.680   0.043     -1.042   0.045                 18   0.937
CP        -59  4528    CEN OB1    B0.5  14   9.75   1.92  193.3361390547835  -60.3880116719439    9.729  303.16765    2.48286    0.4933  0.0380     -4.857   0.046     -1.063   0.044                 17   0.896
CP        -59  4532    CEN OB1    B1    14  10.17   1.92  193.3569713911656  -60.3666938672976   10.122  303.17812    2.50410    0.3219  0.0341     -4.083   0.041     -1.389   0.043                 18   0.869
CP        -59  4535    CEN OB1    B1    14  10.27   1.92                                                                                                                                                       
CP        -59  4537    CEN OB1    B1    14  10.99   1.92  193.3580870767283  -60.3466612248120   10.964  303.17882    2.52413    0.4198  0.0430     -4.445   0.053     -1.033   0.054                 15   0.891
STAR        I          CEN OB1    B0.5  10   8.61   1.92                                                                                                                                                       
STAR       II     1    CEN OB1    B1    14   9.41   1.92                                                                                                                                                       
CP        -59  4541    CEN OB1    B1    14  10.24   1.92  193.3919551017687  -60.3500327563187   10.352  303.19557    2.52062    0.3781  0.0332     -4.548   0.040     -1.126   0.041                 19   0.865
CP        -59  4542    CEN OB1    B2.   14   9.65   1.92  193.3979133314539  -60.3962998685034    9.710  303.19813    2.47433    0.4187  0.0402     -4.737   0.051     -1.212   0.052                 19   1.005
CP        -59  4544    CEN OB1    B2    14  10.20   1.92  193.4084670000948  -60.3776417454253   10.162  303.20351    2.49295    0.4393  0.0348     -4.826   0.043     -0.847   0.046                 19   0.831
CP        -59  4546    CEN OB1    B2    12   9.76   1.92  193.4124523759086  -60.3954662391371    9.603  303.20533    2.47511    0.4439  0.0317     -4.727   0.039     -0.904   0.039                 19   0.929
CP        -59  4547    CEN OB1    M2     4   7.66   1.92  193.4222176213634  -60.3494336807674    6.110  303.21056    2.52109    0.5075  0.0516     -4.713   0.064     -1.121   0.065   -23.0  30.0   18   0.860
CP        -59  4549    CEN OB1    B1    14   9.58   1.92  193.4328489003363  -60.3748198087479    9.753  303.21560    2.49566    0.4488  0.0412     -4.628   0.054     -0.969   0.073                 16   0.922
CP        -59  4552    CEN OB1    B1    10   8.35   1.92  193.4437223013448  -60.4034489823544    8.281  303.22072    2.46699    0.4625  0.0358     -4.635   0.045     -1.009   0.054                 19   0.899
HD           111904    CEN OB1    B9     2   5.75   1.92  193.3412248027083  -60.3284893016066    5.620  303.17061    2.54236    0.3569  0.0729     -4.307   0.088     -1.069   0.093   -19.0   3.8   18   0.945
CP        -59  4553    CEN OB1    B1    10   8.59   1.92  193.4439416762678  -60.3717704529327    9.543  303.22111    2.49866    0.4273  0.0364     -4.524   0.044     -0.882   0.045                 18   0.837
HD           111934    CEN OB1    B1.5   6   7.00   1.92  193.4067466152779  -60.3570622669226    6.811  303.20283    2.51353    0.4441  0.0330     -4.652   0.040     -1.010   0.049   -17.0  22.5   18   0.870
HD           111973    CEN OB1    B5     2   5.90   1.92  193.4538312976786  -60.3762411762858    5.860  303.22596    2.49415    0.4334  0.0481     -5.056   0.063     -1.046   0.071    -3.5   3.8   18   0.829
NGC 4755      II-10    CEN OB1    B2    14  10.07   1.92  193.3580484652500  -60.3466658204100   10.964  303.17882    2.52413    0.4198  0.0430     -4.445   0.053     -1.033   0.054                 15   0.891
NGC 4755     (F)  S    CEN OB1    B1.5  14   9.56   1.92                                                                                                                                                       
NGC 4755     (PR) S    CEN OB1    B2    12   9.63   1.92                                                                                                                                                       
HD           111990    CEN OB1    B3     6   6.79   1.92  193.4991628448825  -60.3354182161526    6.687  303.24880    2.53475    0.2417  0.0377     -4.810   0.047     -1.046   0.049    -6.0   7.5   18   0.955
CP        -59  4557    CEN OB1    B0.5  12   8.46   1.92  193.4562421267200  -60.3841542661433    8.399  303.22708    2.48622    0.4228  0.2001     -5.287   0.274     -1.084   0.272                 19   4.168
CP        -59  4558    CEN OB1    B1    14  10.04   1.92  193.4655913950689  -60.3662762337541   10.023  303.23188    2.50406    0.4805  0.0357     -4.494   0.043     -1.003   0.043                 19   0.835
HD           112026    CEN OB1    B0.5  12   8.70   1.92  193.5767882990160  -60.8941478433461    8.643  303.28101    1.97565    0.4335  0.0447     -5.307   0.052     -1.198   0.063                 19   0.970
HD           112027    CEN OB1    B1     8   9.24   1.92  193.5747798251554  -61.0768466630106    9.010  303.27801    1.79297    0.4297  0.0344     -4.494   0.042     -1.577   0.049                 19   0.850
HD           112272    CEN OB1    B0.5   2   7.52   1.92  194.1405600997282  -64.3608863195541    7.014  303.48636   -1.49469    0.6251  0.0357     -8.642   0.054     -7.760   0.051   -38.0   3.8   18   0.959
HD           112364    CEN OB1    B0.5   6   7.45   1.92  194.2485563802117  -59.7425046082842    7.278  303.63282    3.12168    0.3375  0.0389     -5.469   0.044     -1.057   0.047   -17.4   3.4   17   0.983
HD           112366    CEN OB1    B9     5   7.61   1.92  194.2962665976702  -63.4644860033005    7.192  303.57377   -0.59990    0.4541  0.0323     -4.265   0.044     -1.308   0.044    -7.0   5.3   18   0.922
HD           112471    CEN OB1    B1     9   8.82   1.92  194.4372042794939  -60.8876628765958    8.728  303.69988    1.97467    0.4444  0.1683     -4.865   0.225     -1.824   0.227                 19   3.275
HD           112497    CEN OB1    B1     8   8.46   1.92  194.5040586623204  -61.0553206974615    8.300  303.72813    1.80625    0.4537  0.0370     -5.284   0.047     -1.090   0.048                 19   1.008
HD           112690    CEN OB1    B1     8   9.00   1.92  194.8578666285804  -59.8648172698720    8.912  303.93639    2.99134    0.3127  0.0486     -3.750   0.050     -0.293   0.058                 12   0.982
HD           112751    CEN OB1    B1.5   8   9.29   1.92  195.0261273580945  -64.2970597442940    9.119  303.87171   -1.44113    0.5492  0.0309     -3.555   0.044     -0.092   0.043                 19   0.834
HD           113012    CEN OB1    B0     6   8.13   1.92  195.4230571974958  -60.0764362228783    8.067  304.21190    2.76982    0.6428  0.0597     -5.070   0.069     -0.690   0.070   -18.0   3.8   16   1.171
HD           112784    CEN OB1    O9.5  10   8.28   1.92  195.0234808206542  -60.5936727563763    8.218  303.99506    2.26020    0.5207  0.0666     -4.863   0.074     -1.745   0.078   -28.0   3.8   15   1.094
HD           112842    CEN OB1    B3     6   7.04   1.92  195.1313621281627  -60.3753665817281    6.966  304.05575    2.47654    0.3626  0.0409     -4.796   0.047     -1.743   0.051   -22.0   3.8   16   0.888
HD           112953    CEN OB1    B0.5   7   8.89   1.92  195.3280331912589  -61.0566112364578    8.586  304.12684    1.79222    0.5052  0.0364     -5.192   0.042     -1.304   0.050                 18   0.915
HD           113034    CEN OB1    B1     6   9.24   1.92  195.4694806933184  -61.8321781528607    8.758  304.16382    1.01459    0.5380  0.0400     -5.322   0.049     -0.711   0.051   -23.6  30.0   18   1.156
HD           113163    CEN OB1    B1     8   7.79   1.92  195.6979471388452  -60.7428872888591    7.700  304.31964    2.09826    0.3646  0.0392     -4.287   0.043     -1.148   0.053                 17   1.007
HD           113432    CEN OB1    B1     6   8.86   1.92  196.2055126183961  -63.4914575705522    8.514  304.42475   -0.65851    0.3804  0.0391     -5.430   0.053     -0.814   0.072   -13.9   1.3   16   1.128
CP        -63  2513    CEN OB1    B0.   10   9.83   1.92  196.1469915750641  -63.9612625906482    9.565  304.37469   -1.12636    0.4331  0.0331     -4.389   0.044     -0.597   0.050                 18   1.006
CP        -63  2512    CEN OB1    B0.5  12   9.92   1.92  196.1187388475589  -63.9326768982359    9.712  304.36375   -1.09718    0.4532  0.0346     -4.095   0.045     -0.899   0.053                 17   1.019
HD           113511    CEN OB1    B0    12   9.05   1.92  196.3344827096438  -64.0506146169281    8.886  304.45207   -1.21990    0.4846  0.0359     -4.221   0.044     -0.657   0.045                 18   0.997
HD           113422    CEN OB1    B1     2   8.23   1.92  196.1535499567553  -61.7102815791481    7.886  304.49269    1.12153    0.8221  0.0422     -4.806   0.052     -1.231   0.053   -37.8   3.2   18   0.971
HD           113708    CEN OB1    B0.5  10   8.15   1.92  196.7013964356034  -65.2121436050841    8.094  304.54307   -2.38849    0.3834  0.0426     -3.962   0.057     -1.702   0.063   -17.0   7.5   19   0.965
HD           113421    CEN OB1    B0.5  10   9.34   1.92  196.1318093260539  -59.8244783680068    9.260  304.57834    3.00542    0.4970  0.0366     -4.675   0.039     -0.585   0.045   -27.0   3.8   17   0.911
CP        -61  3446    CEN OB1    B1    10  10.12   1.92  196.5580479256992  -61.8923207788914    9.882  304.67369    0.92938    0.5020  0.0319     -5.415   0.041     -1.246   0.045                 18   0.892
CD        -61  3452    CEN OB1    O9.5   8   9.28   1.92                                                                                                                                                       
CP        -61  3462    CEN OB1    B0.5   8   9.20   1.92  196.8874595932262  -62.3713503693706    8.964  304.79868    0.44198    0.4637  0.0370     -5.282   0.045     -2.048   0.050   -36.0   5.0   18   0.955
HD           114011    CEN OB1    B1     6   9.13   1.92  197.1793937289980  -61.1863793977800    8.971  305.01325    1.61551    0.6019  0.0364     -4.182   0.039     -2.488   0.046   -28.0   4.7   16   0.954
HD           114122    CEN OB1    B0.5   3   8.58   1.92  197.3902574677286  -62.8710054222249    8.386  304.99621   -0.07192    0.4166  0.0391     -4.040   0.050     -0.807   0.052   -16.9   2.7   18   0.977
HD           114213    CEN OB1    B1     6   8.91   1.92  197.5890418547050  -61.4724702627442    8.515  305.18926    1.31633    0.5688  0.0364     -4.906   0.047     -1.300   0.053   -31.0   7.5   17   1.006
HD           114394    CEN OB1    B0.5  12   8.21   1.92  197.8358016884294  -59.5769231550247    8.142  305.45339    3.19734    0.5541  0.0417     -4.490   0.045     -0.511   0.050                 17   0.998
HD           114340    CEN OB1    B1     2   8.03   1.92  197.7659110599467  -59.7457533164891    7.839  305.40515    3.03172    0.1345  0.0372     -6.508   0.039      1.063   0.046   -45.0   3.8   17   0.884
HD           114341    CEN OB1    B0.5  12   9.04   1.92  197.7587828113361  -60.1226836356928    9.014  305.37285    2.65615    0.4587  0.0538     -5.223   0.058     -1.089   0.066                 17   1.181
HD           114530    CEN OB1    B0    12   9.08   1.92  198.0637464652006  -61.0710776096326    8.961  305.44778    1.69894    0.3840  0.0325     -4.746   0.039     -1.214   0.045                 17   0.971
HD           114737    CEN OB1    O9.   10   8.01   1.92  198.4397039828787  -63.5865849093497    7.913  305.41134   -0.82236    1.2439  0.4195     -4.417   0.670     -4.505   0.686                 18  13.698
CP        -60  4528    CEN OB1    B1    10   8.76   1.92  198.2989196906504  -61.0892355313270    8.681  305.55968    1.67145    0.3960  0.0428     -2.715   0.045     -0.974   0.050   -19.0   3.8   16   0.908
CP        -61  3512    CEN OB1    B1    10  10.03   1.92  198.4193509749621  -62.5984197119896    9.899  305.48753    0.16292    0.2351  0.0528     -4.819   0.064     -1.621   0.075                 17   1.449
HD           114886    CEN OB1    O9.    9   6.87   1.92  198.6848797761851  -63.5810686638909    6.942  305.52052   -0.82650    0.9569  0.5785      2.864   0.921     -1.199   0.901   -19.0   8.1   16  14.115
HD           115034    CEN OB1    B0.5  14   8.68   1.92  198.9638211143882  -63.8842543569269    8.741  305.61538   -1.13981    0.4182  0.0360     -4.423   0.047     -2.092   0.051    -7.0   7.5   19   0.897
CP        -60  4551    CEN OB1    B1    10   9.83   1.92  198.7917039403731  -60.9668673085227    9.489  305.80832    1.77228    1.4135  0.3642     -9.308   0.477     -2.583   0.524                 17  14.268
CP        -61  3549    CEN OB1    O9.   10  10.06   1.92  199.1077183129132  -62.5588262125404    9.669  305.80683    0.17333    0.2114  0.0327     -6.324   0.043     -0.464   0.047                 17   0.973
HD           115114    CEN OB1    B1.5  10   9.65   1.92  199.0671766265856  -61.7622646484144    9.586  305.86491    0.96799    0.4092  0.0310     -3.922   0.036     -1.305   0.042                 17   0.931
HD           115400    CEN OB1    F5     4   6.82   1.92  199.5827838899260  -63.4491467477494    6.540  305.93189   -0.73416    0.4447  0.0343     -4.400   0.057     -1.449   0.050                 17   0.898
HD           115363    CEN OB1    B1     2   7.78   1.92  199.5286024492408  -63.6871206561823    7.532  305.88318   -0.96834    0.2742  0.0379     -8.957   0.050     -0.995   0.051   -71.0   3.8   19   0.819
HD           115283    CEN OB1    M4     3   7.85   1.92  199.3543342406952  -61.5839841500559    6.149  306.01808    1.13199    0.4414  0.0652     -4.923   0.083     -1.269   0.102                 17   0.880
HD           115316    CEN OB1    B0.5  12   9.31   1.92  199.4362243408190  -62.4540021867892    9.237  305.96816    0.26255    0.4796  0.0328     -4.316   0.036     -1.338   0.043   -21.0  22.5   17   0.828
HD           115282    CEN OB1    B2    10   8.98   1.92  199.3523130752333  -61.0708573447860    9.237  306.06880    1.64260    0.4098  0.0368     -5.457   0.040     -1.568   0.046                 16   0.975
HD           115514    CEN OB1    F5     5   8.23   1.92  199.7428479129298  -62.3823349297969    8.076  306.11683    0.31902    0.5568  0.0386     -5.764   0.041     -1.753   0.049   -17.7   1.8   16   1.043
CD        -31  3587    CEN OB1    B2    14  10.79   1.92                                                                                                                                                       
CP        -61  3576    CEN OB1    B0.5  14   9.48   1.92  199.6636822998808  -62.5300622944537    9.447  306.06477    0.17601    0.4561  0.0428     -4.438   0.051     -1.278   0.053   -34.0  69.0   16   0.980
CP        -61  3579    CEN OB1    B2    14  10.46   1.92  199.6753211197780  -62.5132111849564   10.419  306.07189    0.19220    0.3443  0.0542     -4.327   0.057     -1.461   0.066   -42.0  30.0   14   0.973
HD           115455    CEN OB1    O7.5  10   7.95   1.92  199.6473293685729  -62.4912232527137    7.911  306.06135    0.21543    0.4413  0.0472     -4.386   0.051     -1.722   0.054   -38.0  14.0   16   0.869
VDBERGH          60A   CEN OB1    B2    14  10.79   1.92                                                                                                                                                       
VDBERGH          61    CEN OB1    B1    14  10.73   1.92                                                                                                                                                       
HD           115704    CEN OB1    B0.5   3   8.05   1.92  200.0516776239495  -62.0062362618755    7.932  306.30105    0.67717    0.2976  0.0367     -6.413   0.047      0.352   0.054                 17   0.915
HD           116119    CEN OB1    A0     2   7.87   1.92  200.7318006177504  -62.0122238450109    7.616  306.61740    0.63398    0.2231  0.0325     -5.874   0.039     -1.004   0.046   -22.0   3.8   16   0.860
HD           116003    CEN OB1    B1     8   6.92   1.92  200.5308866388345  -60.1849851959835    6.863  306.74106    2.45961    0.6326  0.0434     -4.224   0.053     -1.656   0.057    -9.0   3.0   18   0.999
CP        -60  4694    HOGG 16    B2    14  11.42   1.46  202.2724705060243  -61.2222135646094   11.327  307.44896    1.31888    0.4023  0.0370     -3.695   0.043     -1.073   0.049                 18   1.106
CP        -60  4695    HOGG 16    B1    12  11.36   1.46  202.2720942497465  -61.1890842073286   11.280  307.45361    1.35168    0.3458  0.0400     -3.920   0.048     -1.221   0.054                 17   1.096
CP        -60  4697    HOGG 16    B2    14  10.49   1.46  202.2819180495790  -61.2039748236865   10.436  307.45612    1.33626    0.4038  0.0299     -3.796   0.034     -0.832   0.040   -37.0   4.2   18   1.019
CP        -60  4701    HOGG 16    B2    10  10.29   1.46  202.2954201636397  -61.2003145119477   10.448  307.46307    1.33892    0.1966  0.8529     -8.491   0.893     -4.248   1.005   -20.0   3.9   17  15.344
CP        -60  4708    HOGG 16    B1.5  14  10.10   1.46  202.3928636814535  -61.1933650331905    9.971  307.51057    1.33892    0.4209  0.0307     -3.773   0.033     -1.427   0.041   -35.0   8.7   18   0.922
HD           119796A   R 80       G8     2   6.80   2.90  206.7952654397777  -62.5897094642468    5.414  309.29754   -0.40892    0.3658  0.1239     -5.836   0.119     -0.238   0.146   -38.2   0.4   17   0.881
HD           119796B   R 80       B0     6   9.90   2.90                                                                                                                                                       
STAR             15    NGC 5606   B1.5  12  10.58   1.53  216.9315443757000  -59.6345511379800   11.672  314.83300    0.99374    0.3982  0.0463     -5.428   0.074     -0.446   0.077                 12   1.067
CP        -59  5577B   NGC 5606   B1    12   9.71   1.53  216.9335869448300  -59.6332745242800    9.642  314.83442    0.99456    0.4007  0.0362     -5.680   0.068     -0.689   0.076   -37.8   0.4   13   0.870
HD           126449A   NGC 5606   B0    12   8.79   1.53  216.9447232310000  -59.6324017576000    8.691  314.83999    0.99333    0.3559  0.0417     -5.499   0.080     -1.022   0.089   -34.5   2.9   13   0.919
CP        -59  5579    NGC 5606   B0    12   9.08   1.53  216.9813164263014  -59.6252139649877    9.858  314.85981    0.99329    0.4257  0.0449     -5.690   0.098     -0.859   0.100                 13   1.006
CP        -59  5580    NGC 5606   B0    12   9.88   1.53  216.9889840503852  -59.6354358502661    9.761  314.85971    0.98236    0.4089  0.0391     -5.642   0.079     -0.959   0.082   -38.0   3.9   13   1.007
CP        -62  4234    CIR OB1    B2    10  10.39   2.01  220.2346463723573  -62.9332811443773   10.250  315.02228   -2.66089    0.4374  0.0346     -4.292   0.045     -0.807   0.053                 15   0.899
HD           129225    CIR OB1    B1     9   9.44   2.01  221.0518919339229  -63.2684789413245    9.328  315.21963   -3.11937    0.4719  0.0399     -4.959   0.042     -0.462   0.056                 17   0.937
LYNGA 2         155    CIR OB1    B3    10  11.34   2.01                                                                                                                                                       
CP        -61  4698    CIR OB1    B3    10  11.10   2.01  221.5965898440411  -61.8573347183842   10.991  316.04684   -1.94833    1.1139  0.5191     -6.733   0.631     -1.305   0.688                 14  14.266
CP        -59  5864    PIS 20     B0    10  10.84   3.18  228.5949233082290  -59.6301332403879   10.368  320.11330   -1.61428    0.2495  0.0438     -5.255   0.048     -0.692   0.056                 14   0.879
CP        -59  5870    PIS 20     B0     8  10.22   3.18  228.7910485567287  -59.4799212693375    9.743  320.27647   -1.53789    0.3397  0.0364     -5.300   0.045     -0.770   0.051   -27.2  30.0   15   0.976
OB              226    PIS 20     B0     6  10.34   3.18                                                                                                                                                       
PISMIS      20   11    PIS 20     O9.5   0  10.75   3.18  228.8431098338900  -59.0715148052200   10.329  320.51272   -1.20362    0.3315  0.0549     -4.846   0.072     -0.330   0.078                 12   0.918
HD           134959    PIS 20     B2     2   8.18   3.18  228.8503608478022  -59.0748040141351    7.696  320.51416   -1.20838    0.2557  0.0437     -3.913   0.056     -0.919   0.068   -49.0   6.8   14   0.966
PISMIS      20    7    PIS 20     B0     6  10.54   3.18  228.8490152455400  -59.0714202807800   10.145  320.51536   -1.20513    0.2959  0.0428     -4.827   0.059     -0.177   0.067                 13   0.974
HD           142152    NOR OB1    B0.5  10   9.62   2.78  238.8910465201292  -54.7766182313033    9.511  327.46162   -0.92381    0.6393  0.0429     -4.284   0.070     -1.553   0.068    -1.0   0.5   15   0.972
CP        -54  6807    NOR OB1    B0.5  10   9.86   2.78  239.0452929649819  -54.7058399006598    9.817  327.57534   -0.92662    0.3966  0.0440     -4.662   0.069     -0.385   0.068   -32.4   3.3   13   0.761
CP        -54  6846    NOR OB1    B0    10  10.29   2.78  239.4604769490389  -54.5608408121306   10.226  327.85258   -0.97065    0.3606  0.0422     -3.952   0.057     -0.649   0.055   -38.8   3.0   15   0.997
HD           142468    NOR OB1    B0.5   2   7.87   2.78  239.3524882925709  -54.3322577177479    7.691  327.95237   -0.75562    0.4640  0.0457     -3.889   0.066     -0.701   0.063   -46.0   6.3   16   0.934
HD           142565    NOR OB1    B0     6   8.92   2.78  239.4635663759599  -54.3927890389607    8.863  327.96266   -0.84366    3.7791  0.1811     -0.410   0.208     -6.182   0.207   -29.0   5.1   16   4.068
HD           142775    NOR OB1    B0     2   9.14   2.78  239.7554888472690  -54.4126766539409    8.889  328.07914   -0.96894    0.3246  0.0437     -3.783   0.058     -0.632   0.055   -31.2  30.0   14   1.233
CP        -53  6950    NOR OB1    O9.5   8   9.76   2.78  240.4324230322518  -54.1446878988290    9.597  328.55350   -1.02436    0.3894  0.0366     -3.646   0.053     -0.850   0.052   -42.0   3.8   16   0.905
HD           143183    NOR OB1    M3     2   7.64   2.78  240.4009272997672  -54.1432240497978    5.830  328.54055   -1.01114    0.5559  0.1021     -4.113   0.146     -1.219   0.141                 15   0.892
HD           144857    NGC 6067   B9     7   8.67   1.67  242.6654261264280  -54.3233004616376    8.841  329.40470   -2.02992    1.1045  0.0515     -5.195   0.072     -5.154   0.071                 16   1.040
CP        -54  7226    NGC 6067   A5     6   7.32   1.67  243.2616339264109  -54.3602750000309    7.161  329.63337   -2.29438    0.3430  0.0547     -3.609   0.103     -0.830   0.102   -43.5   3.8   10   1.104
CP        -53  7366N   NGC 6067   K3     6   9.69   1.67  243.2693706290722  -54.2408803553795    8.853  329.71867   -2.21064    0.4970  0.0453     -3.113   0.066     -0.418   0.065   -41.3   0.2   15   0.953
CP        -53  7344    NGC 6067   K2     6   8.79   1.67  243.2370991285238  -54.2204206455352    8.104  329.71899   -2.18281    0.5565  0.0493     -3.266   0.065     -0.453   0.065   -38.3   1.6   15   0.939
CP        -53  7353    NGC 6067   B2    10   9.03   1.67  243.2509910566784  -54.1936507801876    8.965  329.74328   -2.16891    0.4042  0.0465     -3.205   0.063     -0.461   0.062   -44.8   3.8   16   0.976
CP        -53  7364    NGC 6067   K4     6   9.13   1.67  243.2667690916725  -54.2051926285823    8.390  329.74207   -2.18364    0.6588  0.0550     -3.218   0.077     -0.400   0.076   -40.0   0.6   15   0.862
CP        -53  7400P   NGC 6067   G0     6   8.25   1.67  243.3224993157824  -54.2348856521749    8.038  329.74538   -2.22760    0.4870  0.0534     -3.252   0.075     -0.385   0.075   -40.0   3.8   15   0.958
CP        -53  7400F   NGC 6067   F0     6   9.01   1.67                                                                                                                                -40.0   3.8              
HD           145304    NGC 6067   B1.5  11   8.84   1.67  243.2440618828182  -54.0666146062073    8.766  329.82755   -2.07371    0.3784  0.0547     -3.257   0.073     -0.638   0.072   -28.0   7.5   15   1.027
HD           147049    R 103      B1     2   7.66   3.18  245.5404283988186  -52.7265520940567    7.587  331.74449   -2.06792    0.2506  0.0518     -4.575   0.067     -0.664   0.067   -43.0   4.0   14   0.957
HD           145492    R 103      B3     4   9.11   3.18  243.4420739337843  -52.1890400102959    9.007  331.20388   -0.79061    0.2776  0.0454     -3.039   0.060     -1.142   0.058                 14   0.794
HD           146919    R 103      B0.5   2   8.54   3.18  245.3481614649810  -53.0344841333208    8.353  331.44444   -2.20351    0.1709  0.0525     -5.969   0.065     -1.862   0.065   -82.0   3.8   14   0.881
CP        -51  9170    R 103      B0     2   9.87   3.18  244.1593736816867  -52.0267136813894    9.576  331.63450   -0.97778    0.2711  0.0390     -5.272   0.052     -0.264   0.051                 14   0.983
CD        -51  9950    R 103      B0     2   9.79   3.18  244.1672524994145  -52.1562476130687    9.498  331.54798   -1.07431    0.3542  0.0403     -5.590   0.060     -0.886   0.059   -77.0   7.5   13   0.958
CD        -51  9955    R 103      B0.5   2   9.86   3.18  244.2144314776167  -51.9698885563039    9.503  331.69838   -0.96048    0.1910  0.0412     -5.455   0.056     -0.721   0.056                 14   0.929
CP        -50  9059    R 103      A5     8  10.69   3.18                                                                                                                                                       
CD        -50 10251    R 103      B1    10  10.58   3.18  243.5491870719661  -51.2475833261395   10.393  331.89989   -0.15314    0.6195  0.0430     -1.076   0.052     -0.965   0.051                 14   1.014
CD        -51  9964    R 103      B0.5   2   9.94   3.18  244.3409000853472  -51.7696227755421    9.552  331.89383   -0.87097    0.2028  0.0503     -5.370   0.061     -0.692   0.060   -61.0   7.5   13   0.922
CD        -51  9977    R 103      O6.    0  10.63   3.18  244.5448141717413  -51.9414782570715   10.434  331.86424   -1.08197    0.2361  0.0401     -5.050   0.057     -0.806   0.057                 14   0.943
WESTERLUND        4    R 103      B1     8  10.60   3.18                                                                                                                                                       
CD        -50 10270    R 103      B2.5  10  11.12   3.18  243.7225511058920  -51.2270508521997   10.871  331.99266   -0.21310    0.3273  0.0411     -1.847   0.053     -0.602   0.052                 14   0.925
CD        -51  9969    R 103      B2    10  11.00   3.18  244.4432299690229  -51.6692029424575   10.775  332.00930   -0.84314    0.4053  0.0577     -2.867   0.068     -1.282   0.067                 13   0.918
CD        -50 10282    R 103      B2.5  10  10.85   3.18  243.8585010503358  -51.1548867471134   10.829  332.10412   -0.21981    0.3387  0.0433     -2.927   0.051     -0.922   0.050                 13   0.983
CP        -51  9232    R 103      B0.5  10  10.30   3.18  244.5954774050390  -51.4400741590136   10.194  332.23706   -0.74517    0.3430  0.0497     -4.054   0.062     -0.761   0.062                 13   0.944
HD           147331    R 103      B0     2   8.74   3.18  245.9855160590758  -52.2978564149247    8.637  332.23997   -1.95858    0.3736  0.0579     -4.772   0.072     -1.408   0.072   -71.0   3.8   13   1.039
HD           145217    R 103      O8.    0   9.96   3.18  243.0013472577068  -50.3056752527943    9.703  332.29383    0.76989    8.5040  0.3217    -15.360   0.796      2.101   0.782    54.0   5.0   11   6.678
CD        -50 10263    R 103      B0.5  11  10.34   3.18  243.6683659300577  -50.8062775754722   10.121  332.25835    0.11496    0.6119  0.0508      0.054   0.070     -0.859   0.069                 12   0.917
CD        -51 10008    R 103      B1    10  11.11   3.18  244.8821503653363  -51.4675719996018   10.902  332.34535   -0.88989    0.3908  0.0419     -3.559   0.060     -0.845   0.060                 13   0.879
HD           147318    R 103      B0     6   9.42   3.18  245.9563711827663  -52.1431950289479    9.278  332.33764   -1.83729    0.2549  0.0422     -4.750   0.057     -0.993   0.057   -26.0  52.0   13   0.853
HD           145828    R 103      B0    10   9.75   3.18  243.8643613743133  -50.9835964947548    9.560  332.22522   -0.09865    0.3751  0.0465     -9.709   0.067     -0.625   0.065                 13   0.904
HD           147359    R 103      B4     7   9.64   3.18  246.0223895232690  -51.9979461657760    9.575  332.46966   -1.76426    0.4393  0.0416     -2.953   0.054     -0.467   0.054                 14   0.845
HD           146058    R 103      B1     8   9.56   3.18  244.1570402129612  -50.6073683164629    9.422  332.61937    0.04431    0.2736  0.0410     -3.428   0.054     -0.529   0.053                 13   0.901
HD           147617    R 103      O9.   10   9.79   3.18  246.3859210006658  -52.0247254626272    9.744  332.60718   -1.94285    0.2411  0.0365     -3.638   0.051     -1.908   0.052   -52.0   3.8   14   0.905
WESTERLUND       10    R 103      B1    10  10.77   3.18                                                                                                                                                       
CP        -50  9216    R 103      B0.5  12  11.02   3.18  244.7687481242640  -50.8996719192618   10.828  332.69282   -0.43508    0.4515  0.0405      0.331   0.055     -0.611   0.054   -19.0   7.0   14   0.986
LYNGA           471    R 103      B0.5  10  10.31   3.18                                                                                                                                                       
CD        -51 10169    R 103      B2     9   9.62   3.18  246.5881045786026  -51.7989410520977    9.575  332.85614   -1.87487    0.3778  0.0536     -4.670   0.056      0.317   0.057                 13   0.837
HD           146143    R 103      F9     2   4.98   3.18  244.2538849425426  -50.0681240619153    4.670  333.03861    0.38906    2.0755  0.3548     -2.577   0.232     -1.885   0.231   -16.0   5.1   10   0.892
WD               16    R 103      B2     8  10.15   3.18                                                                                                                                                       
HD           146628    R 103      O9.5   0   9.98   3.18  244.8730056084752  -49.7613101570766    9.775  333.53822    0.33016    0.4266  0.0560     -3.083   0.065      0.016   0.065   -32.0   3.8   10   0.896
CD        -51 10226    R 103      B0.5   2   9.20   3.18  247.3237484615069  -51.3391076371174    9.021  333.50486   -1.88619    0.3400  0.0392     -5.272   0.052     -2.109   0.053                 14   0.889
CD        -49 10651    R 103      G5     2   9.87   3.18                                                                                                                                                       
HD           144900    R 105      O9.   14   9.70   1.26  242.5924337311146  -48.9671709942312    9.401  333.01223    1.93004  -10.7082  0.4770     -3.635   1.051     -1.679   1.022   -18.0   3.8   13  11.131
HD           144918    R 105      O7.    0  10.01   1.26  242.6214924817283  -49.0464143901403    9.818  332.97234    1.85897    0.3362  0.0644     -2.979   0.129      0.677   0.125   -40.0   7.5   12   1.348
HD           144970    R 105      B0    14   9.87   1.26  242.6975858529400  -49.0220984440174    9.472  333.02548    1.84285    0.3679  0.0384     -2.486   0.065     -0.879   0.063   -38.0   7.5   13   0.986
HD           144969    R 105      B0.5   2   8.31   1.26  242.7047511802259  -48.7949267905257    7.829  333.18364    2.00608    0.5009  0.2103      1.166   0.511     -3.606   0.489   -24.0   3.8   11   3.791
HD           149019    ARA OB1B   A1     2   7.45   2.78  248.5961335882718  -49.7698076216648    7.017  335.20376   -1.40436    0.5050  0.0385     -3.277   0.061     -1.308   0.063   -34.7   1.0   13   0.916
HD           148989    ARA OB1B   B0     8   8.81   2.78  248.5287558955820  -48.8813651316553    8.561  335.82746   -0.77001    0.3412  0.0514     -2.634   0.060     -1.024   0.062   -40.0   7.5   14   0.955
HD           150041    ARA OB1B   B0     6   7.06   2.78  250.1857627504060  -48.7561695688632    6.986  336.65165   -1.49596    0.8307  0.0465     -1.950   0.059     -3.608   0.062   -26.3   1.7   12   0.886
HD           149426    ARA OB1B   B0.5   6   9.51   2.78  249.2466848855615  -48.6640973663004    9.285  336.30709   -0.97269    0.3589  0.0398     -2.768   0.053     -0.450   0.056                 13   0.907
HD           149076    ARA OB1B   B8     4   7.40   2.78  248.6607234050829  -47.0043694385150    7.168  337.26799    0.43660    0.4590  0.0503     -2.756   0.068     -0.773   0.071   -34.0   2.0   12   0.955
CD        -47 10939    ARA OB1B   B5    12  10.05   2.78  250.2027962922781  -47.7426321265898    9.776  337.41885   -0.83335    0.3896  0.0459     -2.324   0.056     -1.329   0.059                 12   1.009
WH               49    ARA OB1B   B1     8  10.09   2.78                                                                                                                                                       
HD           150197    ARA OB1B   O9.    0   9.51   2.78  250.4303570259274  -47.5531045552019    9.353  337.66243   -0.82309    0.3093  0.0468     -2.047   0.078     -0.775   0.082    -2.0  22.5   12   0.972
HD           150373    ARA OB1B   B1    10   9.92   2.78  250.7309314416887  -47.5346092544700    9.814  337.80998   -0.96360    0.4770  0.0572     -2.164   0.083     -0.711   0.084                 12   1.033
HDE          328693    ARA OB1B   B0.5  10  10.25   2.78  250.9694582271607  -47.6339486186333   10.164  337.84054   -1.15020    0.3964  0.0619     -2.526   0.087     -1.016   0.087                 11   0.842
CP        -47  7883    ARA OB1B   B0     8   9.79   2.78  251.4459674303100  -47.9325365178432    9.583  337.82316   -1.58765    0.3066  0.0781     -2.539   0.086      0.329   0.088                 10   0.872
HDE          328867    ARA OB1B   B1     6   9.29   2.78  250.9693994425118  -47.5109701271700    9.622  337.93348   -1.06964    0.5083  0.0651     -2.117   0.103     -0.626   0.107                  9   0.810
HD           148260    ARA OB1B   B1     4   7.90   2.78  247.2006795541145  -45.0337608562127    7.772  338.01370    2.52349    0.7029  0.0589     -1.201   0.072     -2.496   0.074                 11   0.837
HD           151097    ARA OB1B   F8     4   7.24   2.78  251.8790408916211  -47.5904513152388    6.778  338.27253   -1.58767    0.6784  0.0415     -2.511   0.080     -1.598   0.084                 11   0.900
HD           151835    ARA OB1B   B1     2   8.66   2.78  253.0428842732115  -48.1922052101451    8.348  338.30999   -2.57240    0.4045  0.0456     -1.990   0.072     -1.019   0.075                 12   0.985
HDE          328209    ARA OB1B   O9.5   0   9.77   2.78  247.3298487216347  -44.4706220042445    9.480  338.48541    2.84521    0.1482  0.0674     -6.952   0.080      1.194   0.082   -28.0   3.8   11   0.936
HD           151300    ARA OB1B   O5.   10   9.29   2.78  252.2121590338774  -47.1675680391069    9.141  338.74142   -1.48761    0.4305  0.0432     -2.571   0.066     -1.057   0.070   -47.0   7.5   12   0.840
HDE          329027    ARA OB1B   O9.5   0   9.85   2.78  252.6122456515886  -47.1559231610861    9.497  338.92480   -1.68894    0.3243  0.0444     -1.790   0.074     -0.847   0.077   -41.0   3.8   12   0.867
HD           151018    ARA OB1B   O9.    0   8.67   2.78  251.7338228498672  -45.8873101122368    8.486  339.50713   -0.41002    0.4762  0.0461     -2.684   0.085     -0.816   0.087   -48.0   7.5    9   0.939
HD           153159    ARA OB1B   B5     6   9.65   2.78  255.0116447951465  -47.0669254090834    9.347  340.01956   -2.90460    0.8188  0.1018     -1.935   0.169     -4.611   0.172   -26.0   7.5   12   2.572
CD        -45 11051    ARA OB1B   O8.5   0  10.96   2.78  253.6762924840470  -45.2541489827043   10.820  340.86273   -1.05221    0.3766  0.0565     -1.663   0.075     -0.935   0.078   -21.0  13.0   11   1.030
HD           149065    ARA OB1A   B2    12   8.41   1.10  248.6751654935598  -49.8530732899226    8.411  335.17697   -1.49826    1.2623  0.0545     -3.367   0.063     -1.184   0.065                 13   0.860
HDE          330950    ARA OB1A   B1    14   9.49   1.10  248.6814259653410  -49.5526451633653    9.454  335.40104   -1.29801    0.8099  0.0552     -2.467   0.054     -1.230   0.056                 13   0.828
HDE          331044    ARA OB1A   B2    12  10.13   1.10  249.1810491877821  -49.8457002727284    9.735  335.40237   -1.73427    0.8662  0.0455     -2.798   0.052     -4.001   0.054                 14   0.941
HD           149077    ARA OB1A   A0     6   7.40   1.10  248.6903856633466  -49.3955974101783    7.224  335.52067   -1.19607    0.6955  0.0434     -3.731   0.058     -2.379   0.060                 14   0.962
HDE          331053    ARA OB1A   B2    12  10.24   1.10  250.0665562649788  -50.0482674946008   10.019  335.63182   -2.29382    0.1839  0.4187     -1.653   0.504      4.693   0.509                 13  10.040
HD           149855    ARA OB1A   B1.5  12   8.98   1.10  249.9317218379178  -49.3505040376273    8.923  336.09620   -1.76556    0.6915  0.0522     -3.606   0.075     -4.679   0.079                 13   0.978
HD           149589    ARA OB1A   B2    12   9.39   1.10  249.5162212438929  -48.9892790976338    9.344  336.18449   -1.32228    0.9665  0.0418     -1.905   0.057     -3.950   0.060                 14   0.877
VDBERGH          72B   ARA OB1A   B2    14  10.79   1.10                                                                                                                                                       
VDBERGH          72C   ARA OB1A   B1    14  11.50   1.10                                                                                                                                                       
HDE          331023    ARA OB1A   B2    14   9.67   1.10  249.8786802336613  -49.0510962145330    9.478  336.29693   -1.54069    1.2245  0.4801     -4.064   0.460    -12.417   0.466                 12  10.828
HD           148937    ARA OB1A   O6.    0   6.71   1.10  248.4682779849097  -48.1112435053705    6.591  336.36612   -0.21814    0.8813  0.0457     -1.886   0.062     -2.941   0.065   -53.9   1.8   12   0.799
HD           149658    ARA OB1A   B2    12   9.63   1.10  249.6236661544504  -48.8139150483109    9.481  336.36221   -1.25770    0.7468  0.0553     -1.417   0.073     -4.329   0.077                 12   1.416
HD           150135    ARA OB1A   O6.5  14   5.62   1.10  250.3310155965166  -48.7632139907758    6.782  336.70972   -1.57244    0.8718  0.0664     -1.956   0.064     -3.414   0.067   -35.5   2.7   12   0.851
HD           150136    ARA OB1A   O5.   10   6.89   1.10  250.3350653093210  -48.7629800256440    5.577  336.71166   -1.57429    0.9436  0.1200     -1.707   0.139     -4.779   0.145   -27.0  30.0   13   0.949
WH               54    ARA OB1A   B0    14   8.45   1.10                                                                                                                                                       
CP        -48  8714    ARA OB1A   B1.5  12  10.34   1.10  250.4012972039906  -48.7874828574299   10.237  336.72208   -1.62324    0.6993  0.0553     -2.046   0.063     -3.421   0.066   -33.4   1.2   13   0.905
CP        -48  8705    ARA OB1A   B0    12   8.46   1.10  250.3577394881135  -48.7539629563359    8.372  336.72831   -1.57955    1.0570  0.0684     -1.805   0.071     -3.618   0.075   -39.0  30.0   13   0.891
CP        -48  8710    ARA OB1A   B0.5  14  10.07   1.10  250.3883518666198  -48.7518426673490    9.936  336.74323   -1.59331    0.8023  0.0647     -1.602   0.071     -3.897   0.075   -80.3  30.0   11   0.971
WH               53    ARA OB1A   B2    12   9.51   1.10                                                                                                                                                       
CD        -48 11082    ARA OB1A   B2    12  10.35   1.10  250.4429403449475  -48.7948563599588   10.268  336.73465   -1.64873    0.9150  0.0589     -1.961   0.064     -3.641   0.067   -37.0   1.0   11   0.815
HD           150312    ARA OB1A   B1    14   8.92   1.10  250.6476652464419  -49.0234213409628    9.088  336.65122   -1.90051    0.9128  0.0476     -3.153   0.053     -3.446   0.055                 12   0.875
HD           149610    ARA OB1A   B2    14   9.05   1.10  249.5458405886244  -48.2198711533038    9.011  336.76993   -0.82252    1.0641  0.0511     -2.841   0.062     -1.848   0.065                 13   0.858
CD        -48 11078    ARA OB1A   B2    14  10.02   1.10  250.3971141472673  -48.7226734341343   11.619  336.76897   -1.57840    0.7996  0.0607     -1.730   0.067     -3.676   0.070   -57.0   8.0   12   1.173
WH               57    ARA OB1A   B1    12  10.10   1.10                                                                                                                                                       
HD           148379    ARA OB1A   B2     2   5.35   1.10  247.4263630929428  -46.2432311114709    5.098  337.24553    1.57565    0.3317  0.1328     -4.974   0.152     -0.626   0.156   -14.8   3.2   14   0.956
HD           148567    ARA OB1A   B1    10   7.76   1.10  247.7617367233501  -46.4793690320677    7.826  337.23284    1.24523    0.8822  0.0596     -1.905   0.062     -3.348   0.064                 12   0.875
HD           147756    ARA OB1A   B1.5  14   8.63   1.10  246.4424803103529  -45.5428368710687    8.672  337.27627    2.55467    0.9164  0.0577     -2.147   0.086     -2.280   0.087    -9.0  22.5   12   0.922
HD           150423    ARA OB1A   B2    12   9.25   1.10  250.8039391989647  -48.2756481397690    9.194  337.28313   -1.48714    0.9611  0.0535     -2.075   0.071     -2.910   0.074                 12   0.923
CD        -47 10941    ARA OB1A   B0    12   9.98   1.10  250.2273959337367  -47.7599141030797    9.879  337.41685   -0.85719    0.3897  0.0425     -2.498   0.054     -0.513   0.057                 12   0.833
HD           149452    ARA OB1A   O8.5  10   9.05   1.10  249.2937964429165  -47.1305079991868    8.866  337.46535    0.03299    0.7264  0.0489     -6.670   0.055     -1.815   0.058                 12   0.775
WS             3713    ARA OB1A   B2    14  10.64   1.10                                                                                                                                                       
WS             3718A   ARA OB1A   B1    14   9.69   1.10                                                                                                                                                       
HDE          328864    ARA OB1A   B2    14   9.19   1.10  251.0518396216815  -47.4120706804040    9.140  338.04475   -1.04706    0.3539  0.0586     -2.184   0.096     -0.598   0.098                 11   1.013
WS             3722    ARA OB1A   B0    14   9.22   1.10                                                                                                                                                       
HDE          328869    ARA OB1A   B2    14  10.04   1.10  251.1442299771741  -47.4740899908438   10.029  338.03866   -1.13490    0.7612  0.0550     -0.382   0.081     -2.895   0.083                 11   0.869
HD           150288    ARA OB1A   B2    12   8.67   1.10  250.5685804645310  -47.0156429612000    8.588  338.12837   -0.53920    0.7019  0.0538     -0.506   0.081     -0.616   0.082                 12   0.911
HDE          328872    ARA OB1A   B2    14  10.05   1.10  251.5812110361591  -47.6599881388508    9.934  338.08950   -1.47971    0.5514  0.0420     -3.226   0.075     -0.219   0.078                 12   0.907
HD           149277    ARA OB1A   B2    12   8.38   1.10  248.9506554304954  -45.6787601302473    8.338  338.38086    1.18431    1.1754  0.0628     -1.700   0.084     -2.734   0.087     1.4  30.0   13   0.911
HD           149257    ARA OB1A   B2    14   9.46   1.10  248.9393794362591  -45.6212260693297    8.431  338.41806    1.22891    1.0730  0.0571     -1.896   0.073     -2.714   0.076     5.7  30.0   12   0.880
HDE          329038    ARA OB1A   B2    12  10.01   1.10  252.6506960492960  -47.6442019286391    9.858  338.56555   -2.02088    0.8444  0.0459     -4.010   0.072     -2.308   0.076                 11   0.902
HD           150422    ARA OB1A   B2    14   8.90   1.10  250.7810435985117  -46.5065227416129    8.790  338.60761   -0.31397    0.8588  0.0528     -0.956   0.088      0.130   0.091                 11   0.967
HD           151213    ARA OB1A   B0    12   7.64   1.10  252.0781610733358  -47.2808540785351    7.541  338.59609   -1.49087    0.7274  0.0477     -2.197   0.072     -3.002   0.075                 12   0.876
HDE          329032    ARA OB1A   B2    14  10.79   1.10  252.0219446035540  -47.2409999300458    9.711  338.60198   -1.43602    0.7957  0.0476     -2.222   0.094     -3.208   0.096                 11   1.045
HD           150574    ARA OB1A   O9.   10   8.47   1.10  251.0300445405393  -46.1416233327311    8.405  338.99588   -0.20461    0.3915  0.0596     -4.124   0.081     -1.179   0.083   -56.0   5.2   10   0.819
HD           149038    ARA OB1A   O9.7   4   4.94   1.10  248.5209124405333  -44.0453103708627    4.781  339.37968    2.51260    1.1866  0.4357     -1.518   0.345     -2.976   0.353     6.3   2.5    9   0.793
HD           150533    ARA OB1A   B0    12   9.47   1.10  250.9261622635786  -45.4626150096796    9.218  339.46161    0.29480    0.2348  0.0530     -1.801   0.085     -0.477   0.088                 11   0.858
HD           153106    ARA OB1A   B0.5  14   7.75   1.10  254.9183574097809  -46.4829188451385    7.691  340.44053   -2.49431    0.9239  0.0676     -1.603   0.090     -2.552   0.094   -31.0  17.0   12   0.975
HD           149404    ARA OB1A   O9.    2   5.50   1.10  249.0940119070523  -42.8588637665810    5.243  340.53752    3.00578    0.7597  0.1651     -4.353   0.220      0.599   0.226   -61.0  10.6   11   0.992
HD           153140    ARA OB1A   B1     8   7.55   1.10  254.9771854674600  -46.3172821116947    7.325  340.59607   -2.42409    0.9261  0.0704     -2.484   0.097     -1.637   0.103                 10   0.934
CD        -45 11034    ARA OB1A   O8.5   0  11.08   1.10  253.4622509069835  -45.3055943579585   10.656  340.72783   -0.96773    0.5000  0.0478     -2.485   0.082     -3.418   0.087                 11   1.138
HD           152743    ARA OB1A   B2    12   9.10   1.10  254.3352066479628  -45.8660635794900    9.032  340.67438   -1.79506    1.0963  0.0476     -1.611   0.072     -1.882   0.077                 12   0.819
HD           152853    ARA OB1A   B2     9   7.95   1.10  254.5330361559090  -45.9823492674124    7.860  340.66889   -1.97514    1.0399  0.0771     -1.584   0.095     -1.715   0.099                 11   0.832
HD           152979    ARA OB1A   B1    14   8.19   1.10  254.7366945843519  -46.1289949273933    8.070  340.64141   -2.17694    0.9115  0.0541     -1.445   0.080     -1.862   0.085                 11   0.922
CD        -47 11001A   NGC 6204   B0    10   9.20   2.20  251.0351098027900  -47.4693285151300    9.104  337.99404   -1.07595   -0.6063  0.1910     -3.144   0.253     -1.966   0.256                 11   3.619
WS             3719    NGC 6204   B2    12  10.19   2.20                                                                                                                                                       
WS             3719B   NGC 6204   B1    12  10.64   2.20                                                                                                                                                       
WS             3729    NGC 6204   B0    12  10.67   2.20                                                                                                                                                       
WS             3721    NGC 6204   B1    10  10.11   2.20                                                                                                                                                       
HDE          328862    NGC 6204   B0.5  10  10.12   2.20  251.0370763903779  -47.3179130949038   10.002  338.10944   -0.97791    0.3538  0.0557     -2.076   0.105     -1.053   0.109                 10   1.046
HDE          328857    NGC 6204   B0.5   2   9.96   2.20  251.7665859751912  -47.3209830158582    9.805  338.42897   -1.35543    0.2932  0.0551     -2.080   0.098     -0.597   0.100   -42.0   7.5   11   1.039
HDE          328856    NGC 6204   O9.5  10   8.50   2.20  251.6389834018485  -47.0808211982049    8.366  338.55579   -1.13380    0.3861  0.0453     -2.572   0.091     -0.523   0.093   -51.0   7.7   11   0.985
HD           150958    NGC 6204   O6.5   2   7.30   2.20  251.6619622972794  -47.0901736337353    7.162  338.55883   -1.15177                                                           -91.0   7.5   12  71.885
WH              108    NGC 6204   B0.5  10  10.27   2.20                                                                                                                                                       
CP        -46  8220    NGC 6204   B0    10  10.24   2.20  251.6487673401035  -47.0907845726198   10.159  338.55253   -1.14533    0.2866  0.0504     -1.917   0.074     -0.559   0.075   -53.6   3.2   11   0.922
CD        -46 11017    NGC 6204   B0    10   9.18   2.20  251.6500584408614  -47.0864712721615    9.077  338.55638   -1.14321    0.4176  0.0433     -1.814   0.072     -0.836   0.073                 12   0.906
HDE          329033    NGC 6204   B1    10   9.96   2.20  252.0017172814789  -47.2200902266481   10.025  338.60911   -1.41202    0.4196  0.1117     -1.869   0.279     -0.269   0.274   -37.0   3.8    8   0.795
HD           151003    SCO OB1    O9.    8   7.11   1.53  251.6424801072968  -41.6107006689129    6.946  342.72264    2.41124    0.5482  0.0452     -2.134   0.065     -0.356   0.068   -19.0  13.0   12   0.876
HD           151515    SCO OB1    O7.    8   7.16   1.53  252.4510473656174  -42.0017153494793    7.064  342.81189    1.69836    0.5958  0.0440     -3.093   0.070     -1.274   0.075    -9.0   9.2   12   0.835
HDE          326364    SCO OB1    B0    12   9.59   1.53  253.1559980650553  -42.2788492674009    9.488  342.93156    1.11894    0.5695  0.0473     -2.602   0.078     -0.726   0.083   -17.0   3.8   11   0.893
CP        -41  7742    SCO OB1    O9.   12   8.29   1.53  253.5826517033923  -41.8359402125321    8.206  343.47511    1.15348    0.6027  0.0606     -1.511   0.086     -0.764   0.093                 11   1.033
CP        -41  7735    SCO OB1    O9.   14   8.70   1.53  253.5587639611273  -41.8356966884318    8.715  343.46407    1.16746    0.6843  0.0505     -1.879   0.079     -0.826   0.084                 12   0.887
HD           152236    SCO OB1    B1.5   2   4.73   1.53  253.4988625433828  -42.3620315958927    4.485  343.02752    0.86998    0.7131  0.2420     -2.274   0.346     -1.862   0.365   -26.0   0.8   12   0.910
HD           151564    SCO OB1    O9.5  12   7.99   1.53  252.5060172361596  -41.6212489941783    7.911  343.13055    1.91049    0.7371  0.0570     -2.053   0.094      0.195   0.100   -39.6   7.5   11   0.906
HDE          326176    SCO OB1    O9.5   8   9.12   1.53  252.6849619206046  -41.7471523650449    8.798  343.11912    1.72724    0.9903  0.0814     -3.368   0.150      0.018   0.160                 10   1.961
HDE          326348    SCO OB1    B1    12   9.92   1.53  253.3272099539780  -42.0497836618265    9.771  343.18925    1.16582    0.6887  0.0901     -2.024   0.120     -0.992   0.121   -34.0   3.8   10   0.830
HD           152147    SCO OB1    O9.7   6   7.29   1.53  253.3692404717137  -42.1214029988973    7.101  343.15349    1.09636    0.5654  0.0739     -1.928   0.099     -0.689   0.102   -42.0   4.6   11   0.903
HD           152003    SCO OB1    O9.7   4   7.03   1.53  253.1973923287325  -41.7858309765768    6.827  343.33245    1.40770    0.5062  0.0590     -2.379   0.074     -0.390   0.078   -29.1   2.4   12   0.939
SEGGEWISS       209    SCO OB1    B2    13  10.63   1.53  253.5446873488000  -41.7965008922300   10.530  343.48790    1.20031    0.5121  0.0425     -1.611   0.065     -1.364   0.069                 12   0.915
SEGGEWISS       213    SCO OB1    B2    12  11.08   1.53  253.5747218695500  -41.8003715477100   10.986  343.49901    1.18049    0.6058  0.0397     -1.922   0.061     -1.151   0.066                 12   0.887
HD           152235    SCO OB1    B0.5   2   6.34   1.53  253.4952184387201  -41.9943260192363    6.093  343.31112    1.10410    0.3130  0.0624     -2.087   0.086     -1.539   0.089   -35.2   2.3   12   1.016
SEGGEWISS       108    SCO OB1    B2    14  11.44   1.53  253.5977075802900  -41.8809021915900   11.332  343.44726    1.11645    0.6362  0.0474     -1.732   0.081     -0.935   0.087                 11   1.103
HD           152076    SCO OB1    B0    10   8.47   1.53  253.2804154034291  -41.7292992689712    8.410  343.41544    1.39557    0.4457  0.0697     -1.851   0.083     -1.231   0.087   -30.0   7.5   12   0.839
HDE          326327    SCO OB1    B0.5  12   9.74   1.53  253.4128246395070  -41.7966728301317    9.652  343.42570    1.27646    0.4834  0.0498     -2.111   0.087     -1.090   0.093                 11   0.937
CP        -41  7711    SCO OB1    B2    14   9.80   1.53  253.4941894696913  -41.8116100612859    9.699  343.45242    1.21999    0.7654  0.0749     -1.697   0.106     -0.801   0.107                 11   1.031
HDE          326328    SCO OB1    B1.5  14  10.23   1.53  253.4399465389225  -41.8193423279722   10.138  343.42089    1.24646    0.4784  0.0593     -2.117   0.086     -1.202   0.091                 10   0.951
CP        -41  7712    SCO OB1    B0    12   9.19   1.53  253.5016369565253  -41.8787564225203    9.098  343.40381    1.17332    0.4365  0.0531     -1.945   0.085     -0.695   0.090                 12   0.868
CP        -41  7737    SCO OB1    B1.5  14  10.43   1.53  253.5679281969954  -41.8407401539916   10.666  343.46446    1.15898    0.5996  0.0600     -1.654   0.087     -0.589   0.094                 11   1.012
HD           152249    SCO OB1    O9.5   4   6.45   1.53  253.5484966381015  -41.8492485369961    6.360  343.44873    1.16485    0.4839  0.0548     -2.056   0.080     -1.190   0.084   -28.4   2.0   12   0.979
HD           152219    SCO OB1    O9.5  10   7.67   1.53  253.4816984613047  -41.8809714855662    7.510  343.39272    1.18344    0.6441  0.0839     -2.220   0.123     -0.879   0.130   -27.2   7.5   12   1.329
HDE          326330    SCO OB1    B0.5  14   9.30   1.53  253.5763325294411  -41.8599044465168    9.540  343.45353    1.14204    0.5391  0.0593     -1.596   0.133     -0.895   0.149                 10   0.905
CD        -41 11048    SCO OB1    B1    14   9.42   1.53  253.5279634290644  -41.8353083085918    9.367  343.44990    1.18551    0.6619  0.0476     -1.627   0.080     -0.725   0.084                 11   0.880
HD           152424    SCO OB1    O9.7   2   6.35   1.53  253.7638739276824  -42.0908314063823    6.128  343.36181    0.88835    0.7791  0.0504     -2.051   0.075     -0.751   0.081   -47.6   3.1   12   0.981
HD           152042    SCO OB1    B0.5  10   8.16   1.53  253.2393437569351  -41.5651577681440    8.129  343.52311    1.52324    0.4507  0.0625     -1.772   0.120     -0.711   0.125   -30.0   7.5   11   0.897
HD           152218    SCO OB1    O9.5  12   7.64   1.53  253.4999599675785  -41.7146721168161    7.510  343.53036    1.27781    0.4990  0.0491     -1.769   0.077     -1.008   0.083   -18.0   7.5   12   0.975
CP        -41  7719    SCO OB1    B1    14   9.47   1.53  253.5211646479889  -41.8352580757167    9.420  343.44675    1.18947    0.6778  0.0514     -2.257   0.078     -1.136   0.082                 12   0.949
CP        -41  7727    SCO OB1    B1    14   9.45   1.53  253.5386384221112  -41.8114096949949    9.370  343.47347    1.19441    0.5952  0.0486     -1.482   0.075     -1.087   0.080                 12   1.049
CD        -41 11034    SCO OB1    B1    14   9.30   1.53  253.5471332932048  -41.8149909767695    9.281  343.47468    1.18724    0.6378  0.0467     -2.254   0.069     -0.968   0.074                 12   0.851
HD           152234    SCO OB1    B0.5   2   5.44   1.53  253.5076478245365  -41.8063827175189    5.328  343.46280    1.21549    0.6234  0.7286     -2.212   1.069     -3.572   1.091   -39.0   7.3   12   8.303
CP        -41  7736    SCO OB1    B1    14  10.21   1.53  253.5655941287987  -41.8256458063905   10.098  343.47509    1.16984    0.4941  0.0505     -1.566   0.080     -1.311   0.086                 12   1.143
HDE          326332    SCO OB1    B0.5  14   9.66   1.53  253.6492211220795  -41.8367272870906    9.588  343.50574    1.11447    0.6095  0.0516     -1.960   0.074     -0.816   0.078                 12   1.010
CD        -41 11032    SCO OB1    B1    14   9.46   1.53  253.5289561966180  -41.8231560144818    9.453  343.45980    1.19260    0.5002  0.0453     -1.954   0.070     -0.791   0.075                 12   0.999
HDE          326331    SCO OB1    O7.5  10   7.51   1.53  253.6082047682406  -41.8321583860053    7.433  343.49004    1.14108    0.6163  0.0454     -1.911   0.068     -0.798   0.072   -38.0   7.5   12   0.868
HD           152314    SCO OB1    O9.   10   7.90   1.53  253.6333540480809  -41.8052365582531    7.788  343.52276    1.14348    0.6199  0.0518     -1.943   0.078     -1.294   0.083   -34.0   3.8   11   0.966
HD           152233    SCO OB1    O6.   10   6.56   1.53  253.5149647680826  -41.7916208000893    6.500  343.47770    1.22059    0.5573  0.0489     -3.261   0.078     -0.418   0.084   -20.7   2.4   12   0.882
HD           152248    SCO OB1    O7.    6   6.14   1.53  253.5419228248358  -41.8250397607488    5.973  343.46444    1.18391    0.5886  0.0583     -1.739   0.091     -1.153   0.098   -44.0   7.5   12   0.955
CP        -41  7715    SCO OB1    B2    13  10.05   1.53  253.5073456065403  -41.8532963381231   10.199  343.42625    1.18608    0.4964  0.0580     -1.808   0.085     -1.259   0.089                 12   0.988
CP        -41  7755    SCO OB1    B1    14  10.12   1.53  253.6661605035522  -41.8940224228919    9.992  343.46915    1.06860    0.6002  0.0529     -2.152   0.066     -0.641   0.070                 12   0.919
HDE          326333    SCO OB1    B1    14   9.63   1.53  253.6798575028514  -41.8265164470944    9.549  343.52805    1.10315    0.6416  0.0533     -1.718   0.071     -0.878   0.075                 12   0.883
CP        -41  7743    SCO OB1    B0.5  14   9.79   1.53  253.5887869146899  -41.8616020729605    9.647  343.45806    1.13376    0.7094  0.0438     -1.890   0.063     -0.953   0.067                 12   0.958
CP        -41  7753    SCO OB1    B1    14   9.83   1.53  253.6502072385514  -41.8939238894071    9.734  343.46175    1.07789    0.7859  0.0551     -1.918   0.075     -0.896   0.081                 11   0.898
HD           151804    SCO OB1    O8.    2   5.22   1.53  252.8905062967282  -41.2305358019724    5.128  343.61562    1.93785    0.6139  0.2131     -0.420   0.247      0.256   0.252   -63.0   4.0   11   0.803
HD           152060    SCO OB1    B2    12   9.59   1.53  253.2499194898031  -41.4075880076262    9.545  343.65014    1.61688    0.6201  0.0510     -1.923   0.078     -0.838   0.081                 12   0.892
HDE          326306    SCO OB1    B1    14   9.83   1.53  253.3168418336080  -41.4900270205316    9.747  343.61803    1.52587    0.4328  0.0622     -1.672   0.103     -0.675   0.108                 12   1.125
HD           152199    SCO OB1    O9.5  12   8.60   1.53  253.4639770870468  -41.5447944215028    8.520  343.64520    1.40588    0.5153  0.0603     -2.157   0.086     -0.816   0.090                 12   0.923
HD           152247    SCO OB1    O9.5   9   7.18   1.53  253.5479875921356  -41.6419359829553    7.085  343.60945    1.29585    0.5153  0.0556     -1.763   0.070     -0.889   0.074   -15.9   1.6   12   0.968
HD           152198    SCO OB1    B0    12   8.28   1.53  253.4623047124016  -41.3102894557132    8.226  343.82636    1.55484    0.3372  0.3130     -2.116   0.448     -5.823   0.466                 12   4.206
HD           152182    SCO OB1    B1    10   9.12   1.53  253.4228072279833  -41.3278112618450    9.061  343.79404    1.56680    0.6198  0.0418     -2.078   0.066     -0.649   0.070                 12   0.834
HD           152197    SCO OB1    B0.5  12   8.98   1.53  253.4350368894173  -40.3163946077054    8.893  344.58473    2.19810    0.7699  0.0555     -0.869   0.074     -2.510   0.078                 12   0.953
HD           152333    SCO OB1    O9.5  12   8.02   1.53  253.6491577730614  -41.4230160725270    7.942  343.82724    1.37494    0.7347  0.0641     -1.861   0.100     -0.316   0.105     0.0   7.5   12   0.926
HD           153295    SCO OB1    B1    10   9.10   1.53  255.1051813672427  -42.3167446083974    8.678  343.80340   -0.02994    0.6163  0.0626     -0.370   0.107     -1.831   0.114     7.0  22.5   10   0.838
HD           152217    SCO OB1    B0    10   8.44   1.53  253.4736990739724  -41.2550692142723    8.439  343.87462    1.58306    0.5578  0.0823     -1.844   0.133     -0.801   0.138                 12   1.275
HDE          326296    SCO OB1    B2    14   9.82   1.53  253.6761911196788  -41.3498368383617    9.742  343.89689    1.40523    0.6962  0.0519     -1.764   0.081     -0.537   0.087   -20.0   3.8   12   0.984
HD           152246    SCO OB1    O9.   11   7.33   1.53  253.5220743807820  -41.0794768389680    7.226  344.03391    1.66556    0.6827  0.0494     -1.729   0.069     -0.528   0.073    13.0  17.9   12   0.873
HD           152268    SCO OB1    B0    12   8.10   1.53  253.5691535660507  -40.9831264188484    8.025  344.13114    1.69872    0.8619  0.1022     -1.253   0.146     -0.816   0.154                 11   1.361
HD           152292    SCO OB1    B2     9   8.53   1.53  253.5992399982924  -41.0295976100098    8.459  344.10934    1.65181    0.7873  0.0656     -1.380   0.102     -0.588   0.110                 11   1.058
HD           152408    SCO OB1    O8.    2   5.77   1.53  253.7437704173684  -41.1508588098639    5.666  344.08361    1.49085    0.4459  0.1081     -1.518   0.198     -0.809   0.215  -134.0   6.4   10   0.934
HD           152560    SCO OB1    B0.5  12   8.27   1.53  253.9800222833423  -41.0251395324956    8.211  344.29330    1.43108    0.5469  0.0674     -1.517   0.092     -0.636   0.098                 11   0.975
HDE          322277    SCO OB1    B2    13   9.49   1.53  253.7100454785497  -40.7590617312341    9.430  344.37243    1.75695    0.4854  0.0706     -1.095   0.084     -0.655   0.087                 11   0.772
HD           152245    SCO OB1    O9.5  14   8.37   1.53  253.5019981938492  -40.5328203104073    8.335  344.44885    2.02204    0.5412  0.0736     -0.927   0.095     -0.486   0.099                 12   0.877
HD           152559    SCO OB1    O9.5  10   8.42   1.53  253.9801275374910  -40.7796878380755    8.381  344.48476    1.58475    0.5564  0.0765     -1.588   0.096     -0.411   0.100                 12   0.860
HD           152667    SCO OB1    B0     2   6.22   1.53  254.1499075693106  -40.8234571564897    5.981  344.53102    1.45709    0.6072  0.0610     -1.140   0.094     -0.557   0.102   -40.0  30.0   11   0.824
HD           152405    SCO OB1    O9.7   7   7.20   1.53  253.7307057242549  -40.5248311954771    7.120  344.56455    1.89199    0.4698  0.0551     -1.500   0.089     -0.193   0.094    -7.0   6.4   12   0.882
HDE          322447    SCO OB1    B1    12   8.90   1.53  254.0751210771475  -40.6801971823663    8.765  344.60742    1.59088    0.9533  0.7121     -9.854   1.073      2.778   1.089                 12  17.224
HD           152623    SCO OB1    O7.   14   6.73   1.53  254.0626515431664  -40.6599491256229    6.632  344.61734    1.61093   -8.4183  1.2458     -3.191   1.533      4.666   1.590    -7.0   6.1   12  30.235
HD           152591    SCO OB1    B0    12   8.43   1.53  254.0094948267398  -40.6729819996661    8.326  344.58194    1.63420    0.7530  0.1099     -0.523   0.181     -1.516   0.196                 11   1.734
HD           152590    SCO OB1    O7.   14   8.42   1.53  254.0217319969654  -40.3493267804340    8.331  344.84031    1.82951    0.6109  0.0612     -1.590   0.085     -0.282   0.089     0.0   7.5   12   0.957
HD           152622    SCO OB1    O9.5  14   8.16   1.53  254.0712818619353  -40.4957007085516    8.042  344.74967    1.70852    0.5918  0.0510     -0.055   0.088     -0.313   0.093                 12   0.912
HD           152723    SCO OB1    O6.5  10   7.10   1.53  254.2277991747417  -40.5123492327004    7.157  344.81103    1.60519    0.0598  0.3362     -0.311   0.425      1.863   0.447    -5.0   6.4   12   6.187
CP        -40  7663    SCO OB1    B2    12   9.84   1.53  254.4096149593749  -40.4063860119216    9.719  344.98018    1.56301    0.4082  0.0491      0.008   0.081     -0.642   0.088                 11   0.892
HD           143018A   SCO OB2    B1    14   2.90   0.13  239.7129089650300  -26.1142231954900    2.939  347.21464   20.23042    1.7255  0.9538    -27.391   1.597     -5.384   1.585   -11.7   7.5    9   1.333
HD           145482    SCO OB2    B2    14   4.59   0.13  243.0758505233476  -27.9263782207729    4.514  348.11647   16.83536    6.6513  0.3595    -25.238   0.747     -8.182   0.749    -3.8   7.5   12   1.188
HD           143275AB  SCO OB2    B0    14   2.32   0.13                                                                                                                                 -7.9   3.1              
HD           147165A   SCO OB2    B1    10   2.88   0.13  245.2970865262100  -25.5928788390000    3.415  351.31289   16.99891    9.9556  1.0872    -16.866   1.959     -2.637   1.974     2.5   7.5    8   2.117
HD           149438    SCO OB2    B0    14   2.83   0.13  248.9706284308129  -28.2160363538398    2.933  351.53466   12.80810    5.1232  1.1100    -18.588   1.989     -5.922   1.985     1.7   0.8    7   1.939
HD           148478A   SCO OB2    M1     6   1.08   0.13                                                                                                                                 -3.5   0.7              
HD           144470    SCO OB2    B1    14   3.97   0.13  241.7017610959616  -20.6691995236617    3.833  352.74960   22.77294    7.0596  0.3975    -20.735   0.744     -8.714   0.751    -4.4   3.0   10   1.000
HD           148605    SCO OB2    B2    14   4.79   0.13  247.5519771404263  -25.1152255267508    4.702  353.09808   15.79588    8.5602  0.3723    -21.924   0.686    -14.464   0.705    -4.4   5.9   10   1.179
HD           144218    SCO OB2    B2    13   4.92   0.13  241.3607174022934  -19.8019062571645    4.776  353.19656   23.60111    7.7508  0.4046    -25.368   0.600      5.837   0.606    -5.6   0.8   10   1.985
HD           144217A   SCO OB2    B0.5  14   2.50   0.13  241.3592769857000  -19.8055477646400    2.267  353.19277   23.59958                                                            -1.0   7.5    6   1.710
HD           156134    HD 156154  B0     4   8.02   2.10  259.3371659028305  -35.5486668577021    7.814  351.19650    1.36904    0.6173  0.0559     -1.377   0.086     -0.647   0.097    -1.0   8.0    9   1.091
WS             4036    HD 156154  B2    14  11.78   2.10                                                                                                                                                       
HD           156154    HD 156154  O8.0   4   8.06   2.10  259.3625392043289  -35.5366681710656    7.794  351.21822    1.35912    0.6380  0.0575     -1.016   0.093     -0.176   0.103    -4.0   6.9    8   0.858
HD           156201    HD 156154  B0.5   2   7.88   2.10  259.4396423265915  -35.2241721974537    7.628  351.50980    1.48811    0.5399  0.0511     -0.650   0.081     -0.541   0.092   -18.0   8.4   11   0.980
HD           155320    SCO OB4    B0.5  14   8.35   0.96  258.0864225797564  -34.3695776786294    8.299  351.55766    2.88911    0.8662  0.0879     -1.365   0.096     -2.977   0.109    -1.0   6.0    9   0.894
HD           155403    SCO OB4    B2    14   8.21   0.96  258.2001146064170  -33.6789099759777    8.163  352.17302    3.21822    0.8122  0.0672     -0.755   0.104     -2.701   0.119    -3.0   7.0   10   0.892
HD           155402    SCO OB4    B1    12   7.77   0.96  258.1959874611280  -33.3611589799020    7.803  352.42886    3.40728    1.0030  0.0755     -0.131   0.109     -2.539   0.122                 11   0.986
HD           155754    SCO OB4    B1    12   7.92   0.96  258.7482163746544  -33.7456895925488    7.898  352.38540    2.80914    0.8001  0.0923     -0.170   0.104     -2.976   0.117    38.0  10.2   11   1.033
HD           155889    SCO OB4    O9.   12   6.55   0.96  258.9614721619686  -33.7370155841312    6.495  352.49561    2.66985   -0.2490  0.9341      1.081   1.162      1.019   1.226     7.8   1.6   10  15.349
HD           155336    SCO OB4    B3    10   9.41   0.96  258.0764821630557  -33.1008667997007    9.327  352.58134    3.64091    0.5157  0.0681     -1.929   0.083     -0.521   0.094     1.0   7.5   11   0.893
HD           155806    SCO OB4    O7.5  14   5.52   0.96  258.8302018357072  -33.5484186936996    5.645  352.58582    2.86831    1.0057  0.1306     -1.659   0.163     -2.695   0.182    11.6   2.8   10   0.732
HD           155614    SCO OB4    B2    14   9.06   0.96  258.5426856777307  -33.2190642363354    9.054  352.71406    3.25524    0.7755  0.0576     -0.522   0.075     -2.748   0.084                 11   0.786
HD           155217    SCO OB4    B1    14   8.64   0.96  257.9029962144490  -32.2163615761523    8.609  353.21299    4.27857    0.8657  0.0747     -0.778   0.096     -1.475   0.110     3.0   2.0   11   0.932
HD           155450    SCO OB4    B1     8   6.00   0.96  258.2439901174291  -32.4383323827608    5.926  353.20210    3.91500    0.8590  0.0811     -0.156   0.102     -2.647   0.113    18.0   5.9   11   0.794
HD           156269    SCO OB4    B2.5  12   9.43   0.96  259.5170063912532  -33.2152090896361    9.400  353.18995    2.59301    0.7796  0.0806      0.764   0.094     -2.225   0.105                 10   0.991
WS             4240    TR 27      B1     8  10.69   0.88                                                                                                                                                       
THE              44    TR 27      B1     8  12.11   0.88  264.1438183901400  -33.5047052307100   11.831  355.10081   -0.77832    0.4556  0.0698     -1.219   0.091     -0.482   0.101                 10   1.166
THE              34    TR 27      B1    14  12.94   0.88  264.1882727916600  -33.5319825799100   12.571  355.09774   -0.82424    0.4129  0.0738     -1.165   0.098     -0.487   0.105                  9   0.940
WS             4257    TR 27      B0    14  11.46   0.88                                                                                                                                                       
WS             4259    TR 27      B2    10  11.43   0.88                                                                                                                                                       
HD           159378    TR 27      G0     2   8.39   0.88  263.9848211199479  -33.4323851513637    7.245  355.09030   -0.62762    0.2004  0.0488     -2.116   0.068     -0.592   0.077   -15.8   1.3   11   0.870
WS             4256    TR 27      B9     2  10.48   0.88                                                                                                                                                       
WS             4266    TR 27      B0.5   6  10.11   0.88                                                                                                                                                       
WS             4262    TR 27      B0     6  11.12   0.88                                                                                                                                                       
WS             4264    TR 27      B2    14  11.78   0.88                                                                                                                                                       
CD        -33 12241    TR 27      M0     2   8.61   0.88  264.0421621500262  -33.4946167106094    6.489  355.06367   -0.70146    0.4020  0.0770     -0.873   0.115     -0.823   0.133                 11   0.876
HD           160371    M 6        K2.5   6   6.20   0.37  265.2439446757840  -32.2144630352969    5.241  356.68523   -0.87132    2.3583  0.1094     -5.609   0.159     -2.138   0.176    -6.4   0.5   11   0.937
k= 1771
f_av=  0.088

